Beware of Words: Evaluating the Lexical Diversity of Conversational LLMs using ChatGPT as Case Study

The performance of conversational Large Language Models (LLMs) in general, and of ChatGPT in particular, is currently being evaluated on many different tasks, from logical reasoning or maths to answering questions on a myriad of topics. Instead, much less attention is being devoted to the study of the linguistic features of the texts generated by these LLMs. This is surprising since LLMs are models for language, and understanding how they use the language is important. Indeed, conversational LLMs are poised to have a significant impact on the evolution of languages as they may eventually dominate the creation of new text. This means that for example, if conversational LLMs do not use a word it may become less and less frequent and eventually stop being used altogether. Therefore, evaluating the linguistic features of the text they produce and how those depend on the model parameters is the first step toward understanding the potential impact of conversational LLMs on the evolution of languages. In this paper, we consider the evaluation of the lexical richness of the text generated by LLMs and how it depends on the model parameters. A methodology is presented and used to conduct a comprehensive evaluation of lexical richness using ChatGPT as a case study. The results show how lexical richness depends on the version of ChatGPT and some of its parameters, such as the presence penalty, or on the role assigned to the model. The dataset and tools used in our analysis are released under open licenses with the goal of drawing the much-needed attention to the evaluation of the linguistic features of LLM-generated text.

==> Figures/Roles.txt <==
%Response_MATTR	Response_MTLD
0.830967742	49.95445322
0.837647059	48.86038867
0.7775	34.94252874
0.80921659	40.69619507
0.897777778	68.65755116
0.877209302	59.2662967
0.917291667	72
0.917857143	68.73129326
0.87961165	51.96591079
0.86877551	57.96817847
0.871208791	49.56681682
0.868379888	57.14575305
0.859119497	66.35282191
0.86436214	51.07826087
0.819539171	34.85557949
0.73962963	28.66548043
0.872446352	57.07952625
0.91030303	68.16710607
0.867210884	50.04899777
0.892863436	60.2911442
0.892434457	63.81853071
0.855	54.37006481
0.810507463	37.89444444
0.870964467	62.26805084
0.88650519	71.65435069
0.858545455	49.64797044
0.894193548	52.5
0.846698565	52.31047594
0.904864865	68.6956973
0.860813008	49
0.827083333	47.89222621
0.905024631	70.10294118
0.872352941	59.27965618
0.873948339	55.66289593
0.828057554	45.39562464
0.903883495	57.5
0.861010101	48.81404656
0.88097166	64.01268756
0.867826087	51.58744038
0.872357724	63.90957447
0.814285714	45.91481481
0.904489796	65.52387064
0.849066667	49.5
0.894382022	75.87614679
0.859733333	61.32438697
0.904285714	52.94892228
0.88787234	58.13942133
0.909124424	80.33333333
0.872847682	54.06606476
0.821538462	44.51547988
0.873291925	56.31365741
0.867391304	49.20320517
0.875759312	63.36179723
0.848888889	46.72067348
0.901666667	73.2865909
0.888082192	67.65122235
0.840653061	46.35529517
0.89682243	66.88431359
0.8746875	71.95746187
0.880723982	51.26988922
0.897589577	67.11290036
0.847885305	46.18568549
0.873333333	61.1893897
0.837777778	46.14656652
0.858577406	44.20907543
0.886439024	54.90368852
0.897709924	73.74752677
0.880260586	56.09775832
0.823085714	46.86160917
0.904545455	74.49349144
0.872205128	56.66709126
0.896122449	63.38134362
0.897422222	69.12994824
0.907933884	76.74571693
0.79375	32.87523184
0.88101083	60.2
0.874193548	53.75232954
0.832238806	49.41645217
0.855336788	49.82453966
0.857578475	48.55323546
0.838306878	50.26422275
0.766434783	28.98560692
0.877740113	63.9765343
0.882682927	61.29480444
0.857943925	59.5
0.872442396	61.40031821
0.916689655	61.74780002
0.886934985	66.84852941
0.790649351	33.70638298
0.87559633	62.39682045
0.897080292	81.21883289
0.818518519	39.81393688
0.855539568	51.66679104
0.852716763	45.45253582
0.818321678	39.33557819
0.882042553	50.69398124
0.87655914	59.35322263
0.86031746	43.72423792
0.881797753	67.70555976
0.924757709	85.80733325
0.904705882	76
0.896716418	67.07461317
0.86992	65.81583072
0.936647399	65.66666667
0.876235294	71.81187069
0.842307692	56.60706008
0.923619048	86.72426887
0.895157895	77.31758942
0.857647059	57.49698638
0.899224806	61.02244128
0.866909091	55.34866386
0.858159509	53.72228309
0.857317073	58.71542665
0.889873418	64.19537266
0.858947368	65.55007446
0.876699029	58.65044823
0.890420168	71.5
0.860350877	50.67573624
0.89027027	52.8516566
0.888078818	67.53830957
0.862947368	56.8728475
0.88912	75.86779122
0.875574468	63.21999055
0.882105263	63.31760436
0.899791667	73.96717129
0.912727273	87.374
0.844307692	52.11723531
0.86439834	61.47419262
0.898715596	62.48429952
0.916682927	87.06389776
0.862032086	58.07572115
0.919032258	70.06382979
0.851333333	53.70278638
0.964	116.64
0.886862745	76.21096461
0.87774359	61.11695364
0.832881356	38.79365079
0.950153846	100.8127273
0.845986395	57.15230222
0.906138614	73.60107504
0.857821782	62.5
0.902550336	86.5
0.837484277	45.5319171
0.865806452	51.96336336
0.830909091	45.78344468
0.863318386	54.61786787
0.892114286	49.96798929
0.870794979	52.97622395
0.909552239	75.94264025
0.867179487	51
0.833913043	47.10991235
0.887323944	59.39760116
0.931121951	97.19873896
0.879659574	63.78300478
0.839033816	49.67528511
0.862342342	70.83878713
0.866206897	65.54333333
0.872251309	64.10505831
0.908656716	72.24264706
0.846352941	45.6854689
0.850471204	50.70984163
0.892028986	75
0.879565217	57.84813413
0.86972067	65.25344746
0.871407407	55.27904192
0.909217391	83.82607695
0.84851711	46.3279502
0.889824561	65.96351197
0.926178862	79.68392756
0.896451613	70.82130584
0.922055336	69.53572768
0.909589041	56.84972637
0.875828221	66.28527471
0.847310345	57.22670462
0.908888889	75.87796721
0.839117647	52.99613402
0.889275362	57.60817586
0.89698324	73.23464553
0.89515528	55.2672956
0.876879433	69.72755579
0.8736	47.7761206
0.888396947	63.07724477
0.91125	82.66666667
0.852929293	45.85714286
0.868527132	54.67519019
0.82990991	36.98791058
0.870769231	52.62711864
0.86	47.58093525
0.888516129	59.66666667
0.896344086	70.0928382
0.809795918	41.99492384
0.84893401	42.35953782
0.81915493	39.71735395
0.848089888	55.05482088
0.856382979	49.77330474
0.924050633	97.73990736
0.830967742	37.22043011
0.838095238	57.98840309
0.889655172	51.04742325
0.911607143	57.77631275
0.811862069	39.84332073
0.883174603	53.05549509
0.836030534	38.77271395
0.889617486	55.82351373
0.870338164	43.86317982
0.818434783	33.88298403
0.802666667	36.39270707
0.870072993	65.72694619
0.864900662	43.45841433
0.870239234	53.69663161
0.75	        17.92
0.878831169	52.10124611
0.848085106	45.62701866
0.913717277	55.98899876
0.870659898	55.25
0.848361582	40.2
0.824	37.92686804
0.859213974	48.04878508
0.853469388	53.5245098
0.889677419	76.73275862
0.875942029	60.41477273
0.869446809	57.9162212
0.914893617	89.75467295
0.863823529	53.33333333
0.836923077	39.9228481
0.849959184	49.90144928
0.903243243	84.07954545
0.890909091	71.7919708
0.896576577	71.76857704
0.846593407	40.76682243
0.882857143	64
0.860301508	54.70521288
0.850909091	52.75
0.859285714	52.64565604
0.954871795	111.132
0.881111111	57.10232676
0.89	64.02050114
0.847751938	42.43649164
0.893684211	61.5
0.819317073	42.53411964
0.883	56
0.861142857	49.76987407
0.903243243	66.34645702
0.874639175	67.04231166
0.916666667	57.1737762
0.863829787	42.51070496
0.838172589	39.89078947
0.868255319	57.39081186
0.853114754	43.01829268
0.926	72.06818182
0.853333333	52.53568193
0.87257732	56.43413978
0.884647303	54.0381639
0.876904762	65.47569776
0.838857143	47.40179426
0.834117647	53.28515418
0.835414013	40.725
0.848554913	48.68173246
0.857288136	61.23982633
0.834957983	46.66019144
0.89480663	61.18549512
0.878333333	63.66482072
0.881832061	49.35408882
0.852666667	94.08
0.904099379	68.40884428
0.828143322	45.7974941
0.8264	38.57446809
0.846171429	49.25411837
0.871868852	59.31812689
0.91483871	76.62267167
0.844383562	60.57432079
0.862608696	52.21542553
0.8448	41.23122392
0.865437788	54.10091596
0.843544304	48.83048904
0.895882353	47.86333879
0.86939759	50.65425532
0.905617978	67.42263484
0.763609023	30.85136767
0.87012987	54.8500387
0.88173913	61.64235102
0.880941176	58.26056676
0.855949367	49.8134813
0.747	25.44653187
0.907391304	71.13065681
0.861290323	43.35779123
0.867962963	45.97468354
0.797297297	33.45472889
0.88125	52.38129496
0.887868852	66.86598558
0.873111111	55.80662591
0.874444444	61.36361272
0.921538462	49.23300716
0.856536313	57.6572505
0.879354839	62.61575121
0.839751553	49.99018982
0.88	58.98550725
0.922626263	81.79486166
0.8304	41.99376731
0.8515	50.23258015
0.855690608	46.3944285
0.798021978	34.75203252
0.905276074	91.03302464
0.849333333	59.02031583
0.91173913	58
0.860298507	41.73344371
0.891707317	69.34276018
0.862678571	53.39629763
0.893421053	64.60805834
0.8734	56
0.836213018	42.47971491
0.861075269	58.5
0.898556701	67.82224988
0.832592593	46.5
0.801363636	37.33333333
0.797808219	35.15003025
0.906071429	57.47617555
0.797746479	27.93131959
0.915625	88
0.917894737	69.01061153
0.878850575	63.4137931
0.866666667	60
0.899668508	62.30392157
0.884903226	83.48521505
0.873066667	66.26933432
0.866835443	51.5
0.867916667	49.17167382
0.78084507	37.35014104
0.84627451	52.35271829
0.861639344	49.21812321
0.85875	51.28915663
0.8648	62
0.844963504	64.834192
0.913913043	66.40813172
0.87264	67.05
0.854444444	52.88195991
0.868732394	54.96893064
0.87965812	55.18773901
0.838545455	43.92117709
0.847380952	45.49652295
0.815686275	42
0.855346939	55.619967
0.858308458	56.25
0.873647059	55.08882296
0.889107143	65.72695277
0.768361582	32.7084121
0.87012987	54.59583398
0.940173913	81.66656177
0.84195122	50.92696629
0.801889764	38.42410714
0.909090909	100.4603461
0.867213115	62.42986425
0.849904762	43.86372968
0.846875	52.48314607
0.817142857	47.74436042
0.892473118	60.72918979
0.8834375	71.95744681
0.854956522	55.94971876
0.860714286	82.45848255
0.830444444	48.53225806
0.877621622	67.61281447
0.895277778	64.71215019
0.921234568	84.51459854
0.850962963	48.84378921
0.875049505	51.48874594
0.834230769	34.01674107
0.906813187	76.36806087
0.847246377	59.55855994
0.847346939	51.00466498
0.884444444	60.47142106
0.910849673	81.58446936
0.904556962	80.1971259
0.947107438	90.89552239
0.845287356	42.9440097
0.877615894	44.53125
0.874362416	51.4457518
0.859130435	48.92913386
0.892	74.51824818
0.873939394	78.83274021
0.783783784	48.99212598
0.8456	43.01513944
0.854269006	45.87106299
0.875121951	53
0.875421687	56.5379113
0.850146341	42.92346814
0.910601093	60.31525235
0.889932886	60.68302786
0.864716981	53.37308444
0.888636364	54.92307692
0.884468085	57.37899958
0.75		17
0.865437788	69.22702977
0.864680851	50.95314109
0.840277778	44.57142857
0.876140351	52.39487462
0.892063492	69
0.89526971	64.63921154
0.876859504	66.75642674
0.842857143	55.65693431
0.914728682	65.74214426
0.93037037	79.89726109
0.884329897	61.04441551
0.87627451	63.83670034
0.902465753	66.45502871
0.869503546	50.86870578
0.89430303	70.41176471
0.862588235	56.1559137
0.861421801	44.82407407
0.83721393	41.72965116
0.909923664	62.59043981
0.901176471	68.70673967
0.837766497	47.46565257
0.906715328	60.52709659
0.9056	79.79494585
0.861931034	52.33333333
0.871166667	60.17695167
0.872962963	56.77002584
0.885818182	67.78053653
0.788717949	37.10842616
0.807446809	35.65454545
0.870222222	51
0.895555556	61.79562044
0.768888889	38.15492785
0.891340206	78.59227468
0.88045977	66
0.84	48.64828692
0.895433071	81.28237016
0.860625	51.34595163
0.865098039	54.65203553
0.892054795	77.24452555
0.88902439	59.95217829
0.8325	38.52941176
0.866024096	68.71154272
0.821538462	36.5619883
0.818651685	38.18405399
0.859756098	47
0.8675	55.47618529
0.897468354	63.67858001
0.904247788	64.39526152
0.871016043	54.39151094
0.913628319	79.57280385
0.862181818	47.0479296
0.867675676	55.02622616
0.914098361	76.82692308
0.868148148	60.075
0.863687151	57.19930446
0.907096774	70.82130584
0.836855895	40.61642157
0.814918033	41.70235081
0.910077519	67.72706422
0.882407407	66.433039
0.895086505	61.94779462
0.868769231	55.20449438
0.86556701	49.02394237
0.894228188	55.00833333
0.84582996	49.80243408
0.89536	75.14863051
0.866436782	47.26624549
0.833127753	41.92427536
0.884545455	56.37878788
0.864761905	53.25
0.879122807	61.58617594
0.88707483	57
0.905423729	58.5
0.847479675	53.88989531
0.868539326	50.5
0.888941176	65.18817204
0.870684932	65.40219189
0.890277778	72.43435392
0.895466667	65.7997195
0.826763636	46.53208241
0.865	59.65311336
0.863191489	48.92193621
0.921132075	65
0.861073171	51.525
0.899315589	69.05668168
0.901081081	68.00597561
0.885890411	74.58338803
0.917788945	61.51763772
0.82	41.18541871
0.889589041	59.64912281
0.884533333	62.70240165
0.870292887	48.17849376
0.89006135	59.17951619
0.908478261	74.75539774
0.850199203	46.35872575
0.933448276	77.60153199
0.883010753	59.21341463
0.882926829	49.04280813
0.88155642	55.06454965
0.878024691	61.11993927
0.885395349	60.29287712
0.829380531	39.18324737
0.881850534	56.48519737
0.886666667	64.20345489
0.88247619	56.74640288
0.931512195	83.44605164
0.892642487	51.95645434
0.887734807	61.23348252
0.908093023	72.14147775
0.869505703	56.11513382
0.863703704	60.17549945
0.891698113	59
0.88729927	65.41873449
0.878247012	55
0.852110092	61.42543021
0.901238938	68.45887918
0.828363636	46.13350662
0.86	52.7300216
0.809148936	39.65388601
0.776153846	31.98876404
0.869756098	55.48012232
0.869958159	59.57108434
0.844656085	59.4260255
0.860694444	58.5
0.867761194	76.86570677
0.821862348	42.93571168
0.864413793	57.56666667
0.851898734	53.08333333
0.90973913	65.53503748
0.875183246	64.51906028
0.870166667	66
0.885771144	63.93387778
0.878628571	57.97317732
0.804025157	33.85373444
0.893793103	71.4584761
0.896649746	54.73885565
0.853107345	47.21557971
0.880275862	60.69024485
0.885508982	56.36544343
0.815407407	48.48705722
0.844344569	54.49644816
0.85584	53.37291667
0.842962963	55.83509261
0.860677966	46.1189789
0.856939502	50.83333333
0.898795181	69.58332411
0.825822785	43.6352459
0.930103806	104.3333333
0.886926407	63.75
0.835105485	45.06868079
0.88558952	67.0580668
0.848461538	52.56119403
0.891206226	57.25136054
0.87800905	62.38425926
0.858604651	44.78215233
0.85588015	58.2
0.898585859	67.57638889
0.792692308	37.70554819
0.898064516	56.27110815
0.894136546	64.6054941
0.831071429	37.19604008
0.818439716	40.01348921
0.848744186	40.54269406
0.843614458	58.63324829
0.861834862	55.76495801
0.864516129	61.77734426
0.816115108	45.98040861
0.876344086	51.11257928
0.903673469	54.12754947
0.872682927	58.44615742
0.786666667	37.96065824
0.83426087	43.99802678
0.868219178	56.86388244
0.844545455	46.10647949
0.863636364	61.63813067
0.822995951	39.26820843
0.837916667	41.37721519
0.824628099	38.96584591
0.86384106	42.10773273
0.813603239	42.0370473
0.870144928	62.71053176
0.819661017	48.16116779
0.884671533	56.76786037
0.848927039	42.83333333
0.840141844	47.93910956
0.905018182	61.03349486
0.886206897	56.30326923
0.837966102	68.02405774
0.821487603	50.22238806
0.869343629	64.0905497
0.868705882	64.66666667
0.891453744	71.20974334
0.835446154	45.63608156
0.854084507	60.09303315
0.88411215	66.09576794
0.810847458	37.75309598
0.842123894	48.6016005
0.849673203	37.82815884
0.830243902	51.32047422
0.864481605	59.37632446
0.842058824	51.01515152
0.874042553	51.29691517
0.872641509	51.3048761
0.828912281	43.46079816
0.833834586	48.33333333
0.879191919	52.99548736
0.844975124	45
0.848791209	42.88897849
0.887	63.8
0.882777778	81.56942766
0.859207921	52.943857
0.893628319	71.31509417
0.828724832	51.43353727
0.91960199	60.2445698
0.88	70.5
0.832489083	41.39810866
0.867393939	52.45598886
0.858222222	56.93424152
0.86974359	49.9715865
0.786060606	37.12205824
0.812058824	39.58545029
0.868535032	54.53205128
0.908148148	93.53041825
0.808932039	34.66306851
0.887950311	68.31879628
0.834588235	37.673454
0.880430108	61.79726192
0.839607843	46.86211614
0.825619835	46.17212711
0.856917563	45.86903173
0.810114943	44.0600891
0.797659574	36.05250737
0.791578947	36.17467582
0.881573034	55.88664285
0.920853333	78.27800365
0.871594203	59.58171256
0.900045147	81.39994498
0.852188366	52.96958063
0.905779817	82.69474884
0.900151899	76.83948802
0.911367781	81.57371277
0.871188406	63.25787352
0.872653061	56.23780205
0.902320442	77.2
0.871375465	68.09814578
0.8772167	63.1350833
0.931835616	88.94276765
0.875138122	57.79536835
0.899903846	83.78947368
0.820631579	44.27024378
0.886391185	57.91874124
0.918173913	96.8
0.853917051	48.34444444
0.875764706	53.84937988
0.911376147	78.94033915
0.879365079	60.20526646
0.834741784	47.98548166
0.911706037	84.93939079
0.907039627	79.18345843
0.916090226	84.6
0.924435146	104.5313954
0.922204724	74.16083001
0.929487179	98.68531469
0.889807163	71.92358491
0.85625	60.21107628
0.904117647	89.65810056
0.893249476	62.85184549
0.910280374	71.93324644
0.869125296	54.87639554
0.934703196	115.5
0.881925134	62.35217518
0.886212766	76.66094773
0.845847953	53.35937578
0.934170404	104.50958
0.886725664	65.16098363
0.895779817	72.41779347
0.906741573	68.07805853
0.881542416	55.94511564
0.927254902	95.41777716
0.91539726	83.11463117
0.883940043	71.52276833
0.89412766	70.57142857
0.893297003	79.65752783
0.859385666	51.25249831
0.887726161	69.31233517
0.874860814	61.47495928
0.889818182	78.41274697
0.875555556	68.60291734
0.9015	75.52020856
0.889020501	68.86168243
0.870952381	68.88946899
0.906771654	79.72571819
0.915841584	94.33758489
0.928545994	102.3621113
0.80816568	46.13205196
0.837211538	51.49842178
0.92815864	92.51480717
0.874398034	67.40338393
0.845655527	49.75452899
0.915045872	111.5527578
0.917590361	80.58823178
0.896842105	71.93793103
0.886132723	63.11880012
0.894666667	67.71439069
0.871099744	57.99873335
0.895098039	67.33678756
0.856391437	59.86753247
0.877162471	79.25142611
0.906187845	81.73820807
0.907707317	80.40128205
0.918832117	78.90988132
0.875136476	59.28637865
0.879227053	55.9211687
0.929965398	104.3333333
0.899759036	69.3973086
0.823523573	43.8292329
0.916644592	75.34552676
0.918431373	102.6980908
0.859405941	58.96953284
0.914666667	89.17442024
0.908342857	78.78208542
0.886777778	78.03538874
0.864110855	59.55805914
0.881359773	60.49149237
0.915826972	114.7452941
0.937223796	110.6156472
0.918425197	96.68095668
0.892307692	67.46519674
0.908184282	77.33976118
0.929791667	109.558297
0.880144404	78.75900395
0.908363636	77.33255375
0.888806366	83.44400617
0.924404762	93.10136689
0.921152263	99.76546246
0.919392625	101.2867616
0.927603306	104.5486932
0.892526316	72.33838295
0.885324675	72.35227135
0.894315789	71.79449153
0.927667732	89.305
0.929761905	103.4310881
0.876058394	66.95104314
0.914545455	82.10557777
0.893101449	65.77741219
0.92013289	98.21388134
0.868807339	78.3928594
0.898602151	106.3042143
0.932436975	84.06416657
0.90825974	111.5782962
0.901857923	80.89903905
0.866222222	51.23607841
0.881824104	61.23141734
0.893862434	70.6765343
0.909883721	79.37702525
0.9091939	95.47674419
0.89321267	77.88580247
0.890191781	78.33891688
0.888581315	63.46325623
0.902997275	81.0683977
0.874830769	78.97608176
0.893536585	66.24532692
0.923375	93.08657225
0.8514	53
0.903783784	90.89655854
0.901830065	57.00127226
0.857385159	56.95787781
0.902363112	68.01666667
0.920108108	93.06641659
0.898015267	73.03196721
0.920767386	84.40215766
0.927821229	105.6688011
0.903323263	76.20185517
0.894941995	87.65441176
0.89409396	70.07168537
0.894830287	73.87568523
0.88704	68.97286432
0.897987152	76.21425444
0.898419244	86.48232272
0.913595166	81.6538067
0.862721893	53.26590032
0.889205479	75.84522613
0.878574822	65.30608323
0.908165138	96.85516179
0.863370787	59.65803528
0.879242105	77.23533402
0.920824742	75.00712928
0.907022901	71.5
0.896296296	90.09429745
0.894124629	80.89534505
0.886309148	66.86417379
0.927249191	90.10421712
0.913218391	93.77315914
0.905454545	81
0.885356125	71.28712871
0.927798742	100.350702
0.909029536	77.73679727
0.87649635	65.00792011
0.910954064	93.59187547
0.922611276	89.64850106
0.909601874	98.27695336
0.878320988	79.86639004
0.930942529	104.2592509
0.886649077	78.14268293
0.85745098	58.79530442
0.915542857	93.5
0.893932584	57.31298947
0.907906977	85.74852072
0.895526316	77.88353414
0.876842105	67.82198295
0.925217391	80.99745547
0.94487395	110.9935679
0.900504202	85.36694274
0.900346021	80.07399613
0.913807531	80.7692106
0.887470449	80.56759438
0.88302521	90.83778922
0.831052632	63.40031153
0.84020202	51.05557594
0.882047782	63.4
0.840673401	51.01199683
0.897391304	70.56074127
0.804875622	39.78820949
0.880992556	79.48908927
0.89218638	70.16920432
0.901953125	67.34536082
0.867440273	69.22987803
0.863690476	74.18181818
0.881576355	76.98089483
0.891243781	71
0.877428571	91.94196023
0.868941176	95.28945739
0.8676	85.86034364
0.903592814	93.88427848
0.900186916	75.07586808
0.873423181	61.23603352
0.819333333	50.62224721
0.875839243	70.89447249
0.867700831	58.76459004
0.856091954	58.07773928
0.876101083	78.37499465
0.861928375	59.35597068
0.8928	75.36376404
0.898046512	81.37059123
0.904819945	83.1228608
0.90295858	74.77567634
0.885766871	76.79021148
0.890434783	76.29556487
0.891450382	78.14473824
0.873257143	63.45076365
0.888056537	70.73133626
0.883135135	80.60599712
0.883798883	78.07086259
0.886117647	74.48635802
0.899790941	87.36892485
0.897350427	85.09273356
0.889316456	78.49430104
0.895276382	78.53888889
0.905372168	88.37038351
0.90521519	88.14303632
0.863904382	62.47718978
0.881563518	74.85765896
0.848695652	59.89469792
0.905861027	76.33912257
0.907550432	88.06319973
0.886334842	66.05500963
0.861504178	69.43538912
0.889536424	71.0317692
0.861627907	60.36008483
0.8915	81.40329835
0.854376812	59.00810373
0.839265092	54.49240987
0.906081505	83.21949515
0.866470588	75.83809965
0.829602122	52.45473339
0.855946844	84.5778473
0.903542234	74.17325405
0.900820189	83.18238414
0.913636364	87.93615442
0.865896657	57.25518598
0.878362573	64.70721392
0.881203704	65.14285714
0.861298701	51
0.888759124	75.36627907
0.899830986	70.18980263
0.880282686	72.09640038
0.896895674	103.3749825
0.868350515	68.66666667
0.827042254	49.15348357
0.897978723	69.68253968
0.877426273	66.83824182
0.902813688	81.0453602
0.840747664	51.21129589
0.835815385	47.60727179
0.874666667	62.5920236
0.894736842	83.8569211
0.834214876	51.01967213
0.832852234	39.375
0.904161074	94.06757623
0.834526316	52.29925363
0.858522167	60.63368988
0.873648649	70.15379675
0.839059675	47.99467891
0.838753541	58.00031821
0.876097561	62.08639537
0.8728125	57.73677829
0.817324841	39.78000219
0.880313725	67.65917266
0.936091954	76.32577411
0.936	93.40337456
0.925493562	81.47700726
0.930526316	77.31507723
0.825806452	43.79665661
0.928505747	66.53225806
0.909367089	60.50622484
0.875384615	59.78534222
0.898918919	72.44008463
0.87	57.49535342
0.885068493	76.84858388
0.846557377	52.07107019
0.857590361	52.10327794
0.845252525	45.37507024
0.89122807	66.77030665
0.892173913	70.1553817
0.874320988	61.88169341
0.900266667	63.85628342
0.904	73.76754386
0.893189189	54.69850636
0.878235294	57.35626846
0.888044693	73.51248936
0.893532338	70.86275375
0.938688525	90.4826987
0.890434783	65.2834891
0.891515152	78
0.894074074	70.00665399
0.84046875	43.33333333
0.881386139	64.94146522
0.903777778	62.66750314
0.818461538	48.50717091
0.888920863	54.5120614
0.883943662	70.49342981
0.873096447	68.82444958
0.922463768	76.02634804
0.880645161	68.58425263
0.906526316	67.85728881
0.857304965	51.35858051
0.902697674	72.01522341
0.881818182	61.77650728
0.878882682	56.20614549
0.8725	56
0.903703704	66.07343119
0.863349282	46.6
0.899411765	92.53762614
0.923809524	83.7719553
0.8751417	62.62744653
0.884897959	60.17397918
0.915729537	98.50238775
0.892587413	68.94591369
0.886203209	57.90472615
0.876216216	64.48815236
0.886976744	58.63307887
0.874111675	68.70091623
0.849829352	52.68263948
0.911111111	78
0.899022222	71.32595993
0.865517241	60.18684461
0.843684211	50.70194384
0.908235294	84.31242028
0.906766917	72.66255605
0.864340426	56.21115875
0.894347826	85.21540825
0.943157895	89.23947142
0.888219178	53.9581078
0.940285714	79.86244868
0.872537313	70.38307155
0.904470588	79.92992024
0.852316384	56.54825392
0.836	54.74645742
0.918924731	83.55853594
0.8245	46.44310226
0.939502488	113.235229
0.889265537	79.62025862
0.855474453	60.50085816
0.836093023	46.04420131
0.90225	86.18212479
0.906130653	83.16984296
0.877037037	36.0488131
0.868421053	53.5
0.827636364	37.10498688
0.878584071	73.47225319
0.883939394	57.62564825
0.867525424	52.22943544
0.855763547	63.41295547
0.85077551	58.3775791
0.864713376	70.41584966
0.871678832	62.55120773
0.935518395	97.31410256
0.865628743	60.05121275
0.891245552	65.5
0.876781609	76.27428419
0.911471471	115.3694648
0.858892989	58.02960526
0.865432836	67.3125
0.891098901	67.43423253
0.85245283	59.64039619
0.871836735	69.79947613
0.932785924	119.1856987
0.881575758	67.52222222
0.895049505	59.05068238
0.868045977	59.34930374
0.893070423	69.99512277
0.868831169	56.89061876
0.912748538	88.33171745
0.879553903	78.11574723
0.86020339	50.03299228
0.906405229	78.83280241
0.883804627	77.98689942
0.891184211	75.26865672
0.866070288	53.60990899
0.934883721	113.4194267
0.883659306	66.86744704
0.906539683	86.06149947
0.855811209	60.90019455
0.835903614	45.63634942
0.887780549	67.94923996
0.88887574	70.25932579
0.872727273	62.55806452
0.894715026	76.64052288
0.903152455	78.83114754
0.868695652	60.39283253
0.836242424	51.11857626
0.891785714	90.91938156
0.908825065	101.75
0.886620047	78.16957171
0.866357616	61.66612466
0.890299401	68.74741036
0.892101911	63.88117359
0.867607843	65.54940643
0.876887608	53.97956369
0.937112299	96.05470914
0.861644562	59.47991687
0.850909091	51.32901252
0.901897019	76.39213483
0.885731343	77.85541358
0.8465	44.87980255
0.836338028	57.53667546
0.876825397	58.12933252
0.889137056	71.00325973
0.863797468	59.66196189
0.860479042	62.40896715
0.840814249	47.29534427
0.901672241	82.66962198
0.787582938	32.76384615
0.914906367	65.475
0.88358209	66.54634146
0.901484099	91.27089971
0.911578947	93.65464076
0.862580645	58.20594096
0.907950311	84.73613377
0.892509091	65.66897421
0.894459459	80.38167484
0.880116618	54.66731676
0.903692308	64.7649555
0.910649351	73.76188425
0.87203252	63.9794854
0.895646688	86.00856683
0.905898305	80.69885374
0.919724138	82.03345499
0.867333333	53.73852249
0.906453674	75.88146728
0.889035813	65.70769599
0.868061538	65.81689766
0.897206704	72.56673611
0.892463768	69.94500253
0.856177285	53.78102837
0.882077922	65.4
0.816790123	42.65778633
0.874129693	53.67037066
0.874935065	61.66510067
0.89968652	89.04807692
0.89344086	72.16829268
0.877628866	65.42895709
0.811547344	40.70149217
0.854810127	53.78139851
0.883518519	62.74789916
0.898823529	82.60720419
0.902603878	82.73405078
0.911341463	80.3947203
0.921650794	86.95652294
0.876987013	55.64460657
0.900904523	79.79404909
0.912689655	81.96323529
0.88346988	68.6255379
0.916568365	89.86612798
0.875626667	66.64456522
0.891066282	71.52708934
0.910134529	79.77545328
0.896082474	83.05354101
0.908571429	76
0.916038339	89.5529807
0.904483431	81.01390575
0.881290323	74.79765301
0.918411911	95.03391258
0.900055402	70.06910569
0.922755102	98.84678988
0.897190083	72.50539629
0.915348837	91.12669683
0.907212276	86.67250267
0.922785515	88.65544739
0.928443272	93.82274477
0.888333333	83.7199864
0.908235294	82.16353164
0.916880734	78.74113037
0.878836364	80.38184932
0.878885794	72.19770115
0.915422343	101.622393
0.91614561	82.36037716
0.920591716	80.52994633
0.915854922	95.86139896
0.906031746	91.75668449
0.914976744	93.14161908
0.94	104.1937678
0.895206612	83.26587439
0.918319328	77.84006623
0.905653495	78.45262444
0.928681319	126.3939394
0.910222222	72.46865977
0.895617978	76
0.869300912	58.83333333
0.877888889	66.13127532
0.919168591	90.28007718
0.92	68.63887439
0.887295082	73.14285714
0.899214781	71.78927203
0.874252874	67.10339798
0.891089109	72.25542102
0.909090909	79.6
0.919469496	88.86380923
0.92960739	76.16666667
0.893023256	94.36028883
0.913802817	83.08700541
0.915581395	87.74074074
0.898711485	88.6138169
0.882171429	64.93467445
0.906292835	82.60357948
0.881590909	67.10809061
0.901151832	87.07793913
0.873257143	68.720153
0.916363636	84.66666667
0.87840796	73.76287358
0.911627907	96.62809819
0.901531915	89.00087672
0.865595238	58.11598606
0.906530612	64.84283247
0.877432432	75.77167019
0.888465608	75.58562874
0.890610329	76.45927602
0.90373494	96.41617527
0.879717314	59.5798419
0.898423645	89.32322852
0.912965879	92.85902395
0.916781609	98.77666187
0.91772242	92.69490217
0.913854749	96.45387779
0.849043478	51.3002759
0.904524313	93.59809626
0.874632588	67.91497856
0.893883495	82.84
0.891156463	63.84651163
0.888215488	62.64174757
0.900054201	88.19196999
0.893734336	78.96442006
0.895714286	91.14517817
0.915248619	94.5322186
0.89086758	90.15728155
0.849350649	52.98577487
0.905454545	84.80759049
0.908709677	91.93591074
0.901741425	81.66665821
0.892021858	83.00390694
0.882288557	68.71356632
0.882005277	71.71672131
0.896	89.66666667
0.884367816	60.84085816
0.884021739	91.80269815
0.908405797	78.34646297
0.879756098	63.79089296
0.885065963	68.89142065
0.9112	97.24628595
0.912240185	117.5457454
0.927892977	114.0841243
0.880927536	69.64225352
0.915636364	100.5828144
0.902372881	74.29655172
0.932791878	108.6249746
0.872413793	61.00768246
0.883147208	74.5739726
0.915675676	86.7527347
0.878347107	68.19936692
0.895791962	84.81538462
0.910633609	103.296006
0.87311828	57.85295665
0.869885057	63.97796296
0.900087719	90.45495145
0.909072682	80.68333333
0.898871795	71.3
0.908862275	89.5
0.901654135	75.36492537
0.91697479	102.290522
0.880663507	64.77469847
0.904461942	85.451021
0.896067416	93.3381142
0.895460123	72.27571271
0.910898204	78.93917747
0.912935323	96.03785437
0.934404432	114.9093445
0.9235	104.943752
0.890150538	69.00004988
0.874774347	77.63986341
0.895465394	83.78478261
0.855828221	62.25360724
0.919584416	89.75855558
0.876330275	62.51737346
0.912242424	78.33397265
0.901164021	79.021865
0.910090909	73.84897702
0.86	59.86660038
0.896322418	78.21776199
0.907941176	111.6841513
0.893807107	76.24849587
0.877102804	68.70818335
0.931388235	120.3393672
0.890845771	76.67670066
0.883940887	76.10437626
0.886016713	71.59346405
0.88127907	81.01756495
0.878240741	74.94101578
0.891023622	71.36748141
0.913738318	84.84717445
0.894714286	69.82649733
0.91486631	107.2953771
0.893589041	89.04062237
0.887006369	72.31941787
0.903850267	77.73977034
0.884836601	66
0.868411215	63.95121951
0.905733333	91.83149987
0.904421053	84.42201258
0.874967742	63.61278257
0.833063584	48.68849778
0.906527778	77.11715111
0.901784615	97.18647401
0.903262411	106.0168455
0.894235294	82.22870091
0.926379747	99.68145161
0.883128492	67.48666667
0.882128852	68.72976815
0.894320988	96.30794702
0.871411765	57.53305785
0.916649215	81.2
0.858047493	60.22575982
0.907391304	99.81481481
0.86918239	49.69984026
0.93837535	105.6035582
0.875305623	65.78194189
0.886329114	70.02269136
0.857875	54.20666543
0.878024691	63.81038027
0.92722372	93.79267068
0.83086758	48.35298762
0.888942308	67.3626057
0.939150579	94.33333333
0.848434783	52.84153513
0.9075	92.2816726
0.850909091	52.62404943
0.830809399	44.18453929
0.9183	84.8
0.889393346	69.81696046
0.91556701	97.5212766
0.896633663	76.47783521
0.907898089	69.54818131
0.841477573	54.90555198
0.926170213	80.08278717
0.892087475	66.70409039
0.893739612	81.89779539
0.909340102	86.48345281
0.896657224	74.43889803
0.930471204	104.9312292
0.851284404	52.97573679
0.85443299	56.30096562
0.910362694	84.36807387
0.885700483	60.79987057
0.898837209	74.40583942
0.829842932	46.02041281
0.921477833	88.27798289
0.909976798	82.65917499
0.882477064	75.66179253
0.861907357	51.59949594
0.888646081	82.046875
0.876726343	62.29724425
0.871368421	63.25053571
0.899120879	74.95153584
0.88111588	64.72477762
0.946195652	90.06574349
0.912642706	87.073
0.874545455	56.06666667
0.88402746	69.59736657
0.845354331	53.89966695
0.875730337	60.10862186
0.933796791	85.06587079
0.861643059	59.49113475
0.900349127	82.16666667
0.892244898	97.55510204
0.912727273	94.17564979
0.9017737	69.07172163
0.889953488	72.60075635
0.924552846	81.24298246
0.905552826	78.2036574
0.926175439	97.97070313
0.864260355	57.29142775
0.852095491	59.34873424
0.942961039	111.1769082
0.89124424	70.39913945
0.88244898	59.26943755
0.907564103	100.9790265
0.913958333	78.34900398
0.914619883	77.64014694
0.920526316	87.82864629
0.884092072	77.28007975
0.859130435	61.18465046
0.909534368	87.00831517
0.89566879	70.44983549
0.888679245	78.53818457
0.906493506	76.96929134
0.86591195	61.10497573
0.90169863	80.05071798
0.882100239	71.70372478
0.879	56.70502838
0.917869822	77.91741691
0.896675462	71.46251072
0.799904306	32.98856273
0.903121951	76.44318182
0.91339233	99.59586025
0.864973545	58.90970255
0.92556701	116.9304413
0.919548023	84.16705521
0.851735941	62.29079408
0.828224299	47.57490168
0.903448276	76.01201044
0.896086957	88.93133217
0.90893617	85.59034091
0.902385321	79.20648004
0.922152975	92.74151729
0.929834515	124.6596361
0.922649842	85.69260708
0.895317073	82.16902215
0.911875	93.73853419
0.893238771	83.74086538
0.91046683	107.75
0.879741935	68.16158114
0.913753149	88.9714186
0.903715013	75.94246865
0.930271605	96.59600195
0.880855615	63.33995187
0.919902913	115.9590525
0.876702509	68.51714547
0.938933902	102.3755775
0.887058824	64.73354947
0.919802956	87.39770484
0.877722772	59.988347
0.926347305	119.6785599
0.893293769	82.33888499
0.910963855	84.15074387
0.920444444	98
0.890520548	68.39097473
0.886099291	73.62837838
0.842477876	45.99426071
0.916033058	82.9205222
0.913990148	86.84328543
0.882136499	75.45811877
0.914454277	96.60503695
0.884776119	74.68653846
0.903939394	84.40384615
0.908805461	74.68490783
0.922406015	69.33498254
0.909333333	91.8069457
0.906157761	88.32699174
0.925678233	100.4311693
0.879878788	74.68937447
0.919460916	85.07897992
0.916179104	61.98119658
0.883342618	80.09608829
0.921403509	93.75956938
0.923044983	96.02653928
0.88960961	76.02041743
0.89707989	80.58046894
0.916782842	89.37583727
0.901424149	81.39065074
0.908571429	72.96663385
0.907048711	70.63191489
0.902730159	81.42907524
0.87016835	62.06
0.893171913	70.15563725
0.893964497	73.56825328
0.903883495	79.47916667
0.888345324	70.86747851
0.916915888	93.34131625
0.880514469	62.38143382
0.898484108	90.34116788
0.856136364	54.0094915
0.901413276	89.33687173
0.898267717	75.45205479
0.867753086	64.625
0.911975684	84.26759928
0.895304348	93.53651839
0.919345794	92.90990905
0.910375	83.3630417
0.917647059	104.3546355
0.902996942	83.08244681
0.902048193	68.01755522
0.935903614	103.7583318
0.927423823	113.4770647
0.919902913	87.2
0.898934911	85.4118962
0.892188366	64.35359919
0.91	90.22739395
0.863020833	56.57210058
0.914871795	106.9652026
0.890754098	71.7387179
0.863518931	64.59858453
0.904282561	83.20431078
0.84887538	53.69447135
0.897534247	77.57183433
0.902102426	72.05123353
0.889389671	71.38854892
0.908900524	92.99916248
0.920527704	105.6820572
0.906578073	100.4289348
0.900935673	67.07467566
0.903583815	84.88546003
0.903069767	85.57794728
0.865484765	65.88538582
0.847226463	54.47201899
0.821772152	52.22262772
0.902547771	78.43752207
0.891568627	63.54325805
0.877952218	71.31286085
0.863325527	54.62030062
0.874712154	75.95058091
0.881018182	69.80621693
0.912084211	79.09255528
0.922650602	77.94976385
0.899029126	118.9043052
0.866734177	67.50555556
0.920231884	92.25
0.883021148	69.97398844
0.869811321	65.39598099
0.858791209	67.67810458
0.890031746	77.22243867
0.872	66.44244069
0.871590909	66.08403337
0.842539683	53.20280448
0.877265823	70.26979167
0.842094763	54.97021055
0.853972603	58.87123288
0.864827586	72.4719657
0.84918429	53.19617588
0.855313531	59.48001931
0.897637795	74.97477361
0.900721311	81.06141618
0.924587814	77.61422791
0.875251142	65.24444558
0.902842377	86.42870401
0.88172549	64.40544544
0.877260274	57.34880114
0.899631902	83.05695762
0.863020833	56.60879188
0.87884058	75.79472647
0.925985748	109.642341
0.883099631	73.84150124
0.906257669	77.13689761
0.912521246	96.28812635
0.906984127	94.09754693
0.880137931	60.76982759
0.898674699	84.82297819
0.911916376	74.56352459
0.901805556	73.125
0.840645161	48.72948328
0.893734336	67.73746082
0.903715013	77.38217317
0.921946472	90.82661264
0.891468531	81.48128502
0.884968944	78.0623841
0.915205479	86.79749867
0.888668731	70.15985401
0.847139108	59.27859188
0.850268657	55.81227599
0.883925729	53.73024542
0.885308642	71.63282546
0.866355685	66.61832734
0.903183673	81.62240829
0.88496124	71.30802292
0.922269504	87.35166481
0.894782609	69.2
0.841976744	48.1289787
0.869792285	57.26287001
0.894857143	70.4556956
0.863213115	72.02904734
0.893658537	72.91423611
0.912990937	84.16580579
0.897142857	76.35563128
0.885043988	82.82295741
0.897575758	72
0.840747664	56.82313731
0.889608939	72.45431825
0.910028653	75.00863047
0.892063492	77.74451895
0.885301205	60.91192661
0.853760933	52.89668367
0.892896725	85.4763181
0.881038961	66.43182715
0.872727273	66.93040412
0.865135952	51.93958476
0.90302583	93.53190104
0.869787234	66.55295356
0.869620253	74.00824818
0.866235294	67.19336493
0.850971922	65.99666346
0.853159609	56.28952802
0.8736	63.45333988
0.872727273	62.95410628
0.866740331	54.38554852
0.883333333	57.29241877
0.915233161	72.64919942
0.89253012	68.38759543
0.862857143	65.20868946
0.884662577	65.15729718
0.831058824	42.94710145
0.908512821	74.89848221
0.895	80.72727273
0.850716981	49.83060606
0.874475703	56.49496259
0.846666667	42.15436242
0.869189189	63.40167866
0.923318777	78.66237161
0.904539877	86.97067039
0.87412844	60.99503311
0.878548387	48.51457782
0.901573034	72.37426137
0.872792793	68.48974188
0.828571429	53.77590674
0.877746479	76.50311526
0.938769231	72.01295337
0.873359684	56.11238038
0.919230769	71.14666667
0.886439024	69.86440678
0.883897436	66.45071773
0.873793103	58.47814839
0.885940594	55.03454508
0.867073171	54.99113082
0.875384615	71.47993894
0.919692308	77.21270718
0.920816327	77.14087324
0.855384615	65.42272167
0.867027027	59.75917431
0.915172414	94.136
0.894507772	77.10738587
0.901	97.25210872
0.932941176	116.450281
0.872296296	62.48358396
0.822574257	41.2000267
0.899323671	64.81609195
0.852105263	49.43816794
0.815877863	53.1025343
0.862857143	62.77204913
0.902830189	71.49497729
0.869375	59.51425467
0.93044586	104.714904
0.937333333	75.80898876
0.837971014	52.82435284
0.879726027	65.98889688
0.913519553	91.56201044
0.934222222	91.22535211
0.888686869	60.47231329
0.8946875	69.85113269
0.933255814	87.43965517
0.882276423	64.20923111
0.875806452	59.84475166
0.892621359	62.78935765
0.891360947	64.33333333
0.883687943	64.96049181
0.931489362	70.23792872
0.900983607	72.02782197
0.870995671	47.57258065
0.884137931	51.19343066
0.83388535	52.79166667
0.897894737	70.57131586
0.842033898	37.83080808
0.864130435	53.73706897
0.887526882	70.19430951
0.896	74.24089951
0.881052632	65.15169111
0.850285714	41.46798493
0.893866667	75.43054337
0.836363636	44.82007913
0.820923077	39.02981651
0.911377246	62.68668579
0.89982906	63.33536585
0.851404255	51.05451594
0.874792899	63.02147906
0.896136364	76.45814986
0.890704225	59.06447222
0.862522523	57.51683938
0.867777778	53.2605799
0.869473684	60.79323107
0.911673469	85.65458955
0.905795918	69.48514979
0.896592593	70.91272396
0.862089552	55.32608384
0.889496403	94.39532028
0.875661017	68.08112155
0.93144357	110.087523
0.886008584	79.19790407
0.89597561	81.60465116
0.893514986	81.23671875
0.91922865	116.1343085
0.865814696	62.73384615
0.882768166	57.46885246
0.92	124.8165594
0.857743191	47.37619515
0.881142857	79.06137836
0.926789668	91.35735906
0.868882521	54.12279942
0.923723724	95.86488194
0.911627907	74.8396862
0.920115607	73.4088233
0.896260163	77.11853248
0.910625	85.40331549
0.88	58.37496626
0.864823848	57.73180593
0.896421053	77.53700626
0.898604651	82.37117075
0.895491329	79.22687701
0.87800554	64.46142521
0.910794521	76.08634361
0.893210162	81.50710613
0.908198433	77.275
0.903951368	73.59892162
0.822377622	35.64760697
0.886444444	65.53776835
0.856082474	59.19368926
0.857709924	57.2
0.881179361	61.90068755
0.907330961	85.47111901
0.864335664	54.04956897
0.786256983	36.30291693
0.899501385	71.01337994
0.927308642	104.8252452
0.9181491	105.4277593
0.850778443	56.80028183
0.871728395	63.68131183
0.885432099	74.21887183
0.912154696	77.2
0.854444444	53.01598711
0.885714286	68.11818182
0.854371859	47.20249672
0.875444191	59.67594338
0.88173494	63.65638836
0.856782334	67.92032304
0.880738786	73.97657743
0.84455516	62.16313559
0.885467626	63
0.893509934	82.37675398
0.888507937	52.46428571
0.826929577	43.07924239
0.876169265	65.08034666
0.912705167	104.3171689
0.845031447	48.05357143
0.884026846	53.66666667
0.903108808	77.35003609
0.894603175	76.14997949
0.897899543	76.69148936
0.859728997	53.84192037
0.900390456	70.92412135
0.907657993	83.5967034
0.856573705	61.70713645
0.841805556	44.86050148
0.864199288	59.99671053
0.915243902	119.2970808
0.87456446	56.23192879
0.878470588	68.02195704
0.909453376	86.02572395
0.894566474	83.70053272
0.858624339	52.29881974
0.926888218	94.76512088
0.910809061	96.21622251
0.867917889	54.07846633
0.865595238	61.94730077
0.885221675	78.15492077
0.883246377	59.0740369
0.900670391	86.5840249
0.853383459	45.84677342
0.864022989	59.74840209
0.890234742	81.73220459
0.916481481	92.53605495
0.913438486	113.7555382
0.903202847	73.02635287
0.861469933	61.12880738
0.862163934	50.91666667
0.902663438	77.10877072
0.908638498	84.74676724
0.937297297	99.06366237
0.913248082	87.48160125
0.911662763	80.56383592
0.866494845	63.5224835
0.899162791	72.33189292
0.908178694	76.32807315
0.91	86.46698787
0.917060367	98.7238024
0.903743316	76.59622642
0.920636605	93.75712435
0.93398374	96.92786633
0.90513369	84.8265207
0.93	114.7934223
0.89852349	73.82110457
0.910819672	76.97608943
0.91021097	83
0.925701559	94.62436261
0.901526104	71.28923541
0.916065574	86.27826087
0.90159204	75.69703917
0.88061674	64.85060976
0.893441734	67.17002709
0.887413442	76.07173314
0.909486405	72.26804691
0.876760125	73.51411739
0.915907336	90.33333333
0.924666667	89.64590164
0.922073171	113.4938918
0.872473118	65.47431773
0.920106952	109.0132142
0.926515837	93.2
0.882649007	72.63166764
0.933125	120.569236
0.906751055	89.98584844
0.892637076	67.46038124
0.919674797	106.5623451
0.884845361	73.41090909
0.913922902	93
0.891049724	75.03146067
0.918501441	99.47931574
0.896293103	69.71428571
0.922666667	109.1086014
0.920732265	104.2849739
0.897754569	81.85958153
0.922096436	83.89362618
0.885895954	57.70182984
0.893365385	65.60544476
0.898173516	79.06585366
0.895424165	68.83333333
0.8890625	85.94588664
0.925120773	83.13061224
0.923970944	101.9988938
0.917622739	75.4726435
0.900910891	103.8303542
0.884645892	82.29373085
0.900213904	82.47719312
0.895367847	77.44906314
0.876818182	70.46153846
0.898658892	85.28702487
0.890291262	75.61983041
0.912866817	77.83333333
0.893152174	86.05427297
0.908049383	74.67777778
0.86148368	68.01314433
0.910647887	89.23028869
0.877037037	61.49736598
0.877961165	77.24137681
0.899630607	81.01808751
0.908144796	74.97737765
0.886095238	69.18569657
0.905769231	60.71707179
0.912307692	82.31195861
0.89038961	64.53483146
0.921626016	93.66173724
0.897876106	86.23453087
0.942234332	116.8223773
0.918394649	94.81136179
0.926371681	87.0307377
0.867305389	62.39839357
0.907011494	87.13148233
0.892959184	77.01621622
0.882815249	73
0.894251497	89.60770156
0.890731707	59.7730931
0.888298368	90.6
0.885399449	76.81157959
0.880679612	70.17836803
0.906811594	75
0.909480519	83
0.85513253	62.71428571
0.892034632	99.20655738
0.881333333	66.96748596
0.881904762	81.59010746
0.874068441	60.51674208
0.886218097	68.96946565
0.868698061	60.37729659
0.906576271	92.52447342
0.864162437	63.71915078
0.862222222	71.30826449
0.905619335	89.97515485
0.897978723	94.50531279
0.898559078	79.96576032
0.895524079	83.24942132
0.920511509	132.9127482
0.90345679	90.71355544
0.90471464	76.21367134
0.897005348	88.9337865
0.885942857	83.84001104
0.905208333	92.35044423
0.91980198	78.23600917
0.868914286	69.42022457
0.879034853	72.78333333
0.898765432	76.16370475
0.897706667	90.19087561
0.902454308	87.19006303
0.864402516	63.80322581
0.898659218	98.49310501
0.899275053	86.40223362
0.894016529	71.46482358
0.905759162	86.30113055
0.885384615	100.363612
0.886666667	67.7480315
0.902019231	76.88983096
0.870575342	61.16628959
0.863384615	61.4675044
0.899749373	88.87173016
0.875891892	67.36161772
0.888977273	73.08764045
0.903322476	78.4455157
0.9264	106.2683847
0.901233645	90.72263029
0.824903846	50.68133707
0.875612903	83.21288061
0.911111111	88.70686883
0.882967742	75.1258153
0.898109453	79.54513274
0.871832461	70.06076986
0.888876404	76
0.918101266	81.99858757
0.880211082	55.73794359
0.878997214	72.15798969
0.93817284	84.16259542
0.916260623	94.25
0.870260047	66.99512864
0.882962963	71.02399671
0.91097493	105.6113938
0.881195652	69.75834897
0.891813953	73.12068192
0.871851852	66.15445545
0.880350877	60.6224066
0.886737968	75.83343849
0.910246914	77.00539785
0.892043011	69.88775918
0.926888218	80.31775545
0.910143266	111.7720771
0.868	79.90065147
0.870246575	74.01485419
0.910024213	97.65111338
0.895982721	78.50993935
0.875897436	66.29623824
0.902171429	86.1028481
0.916830601	78
0.877746479	72.50233645
0.859144385	62.12047729
0.889392265	68.89261396
0.902727273	85.42841027
0.907381703	88.90698083
0.906742857	89.03217726
0.894713494	81.34159882
0.896923077	75.77497843
0.849168766	58.68307906
0.885176471	95.00171233
0.87239905	58.30514815
0.912397661	75.02025777
0.870494118	54.44259592
0.895614973	74.80925926
0.819504132	41.09963097
0.898994413	101.0917852
0.910080863	84.78761135
0.911413043	85.04507403
0.87943662	69.60089477
0.913918919	89.74934451
0.9146875	83.35629139
0.883194444	65.57597504
0.889313725	91.83285275
0.91873817	89.95546739
0.871166253	54.83949862
0.87412844	64.1086165
0.862906725	58.14321832
0.87474359	59.21408451
0.891729323	69.51341441
0.864093023	58.43205752
0.909886364	75.45957045
0.899425587	83.71853123
0.890675241	62.8125
0.870571429	58.76130645
0.91368984	97.78448276
0.905608466	72.84086124
0.91	73.33333333
0.921882353	98.5234968
0.92201373	84.58358737
0.906976744	75.12939969
0.897391304	73.07760536
0.898971429	73.29193548
0.922142857	97.02121901
0.914890966	91.016373
0.904366577	84.23998101
0.856564706	49.36888343
0.914469136	85.8
0.883267327	64.63124718
0.90208	70.591287
0.849617486	48.08835505
0.913545455	87.83853659
0.902809917	75.64090909
0.90984127	89.04270154
0.884660194	59.25089713
0.844463158	47.22785722
0.911518325	87.77346756
0.902159091	80.48132871
0.874431555	53.52497989
0.907785548	79.67790655
0.846597938	52.73581346
0.870704225	62.33827253
0.946077348	92.354811
0.879696203	64.8452381
0.903318777	79.62860218
0.904835821	75.67439202
0.913756098	92.48463239
0.915634218	90.75
0.872695652	75.99012962
0.929302326	94.57681642
0.914763948	77.36851212
0.933519553	95.98157486
0.866702997	67.27795699
0.85841785	50.91028513
0.921061947	88.2008427
0.888922306	74.57732196
0.886523077	61.85528455
0.953962264	117.0066128
0.934193548	78.75528352
0.935526992	100.8102552
0.904097561	77.32476977
0.920864865	88.08296799
0.847096774	48.69917766
0.859713467	58.83230652
0.892852853	81.66071429
0.888484848	77.9172301
0.89060241	82.00020325
0.894526854	74.33095638
0.896436364	67.56285531
0.900103627	68.60666667
0.841142857	50.73748715
0.93262181	88.54054054
0.923235955	80.58128112
0.864575163	49.21105488
0.899376499	67.53603808
0.877699681	67.02904063
0.885565217	74.15480769
0.917044855	89.39539408
0.892196382	69.21254371
0.880622222	75.65711575
0.874047619	57.8966896
0.904	75.54407007
0.914563107	103.0846599
0.92562963	96.14693132
0.906361746	100.5415767
0.894325069	67.58149934
0.936605505	121.3407748
0.892406948	89.93693518
0.901369863	73.8955654
0.921407035	92.71750676
0.913946588	92.78182685
0.939891892	108.9059641
0.915263158	103.7885522
0.902585752	78.55481273
0.890512821	82
0.915011338	93
0.88781491	72.21521919
0.927154472	84.01741447
0.916547619	95.86759446
0.931891892	112.1034094
0.907555556	72.1856699
0.922082192	106.8301196
0.896083551	84.27335595
0.899766082	84.08416459
0.907239264	96.89199611
0.888834356	80.11977058
0.931932773	102.0045862
0.914558824	97.27464259
0.906804124	84.68594509
0.868270677	50.56672002
0.903113456	69.51476965
0.911682243	81.74833142
0.89632107	73.66512898
0.915555556	101.1573042
0.893807531	78.91668893
0.892852853	82.18908228
0.897885196	92.47057236
0.912923077	80.79029126
0.901363636	82.18726899
0.896106667	81.18833011
0.925677419	91.66128073
0.908290155	91.85687181
0.897577465	82.37614185
0.900255754	72.96387772
0.86277512	51.7510103
0.91153527	92.72416854
0.929104859	117.0067624
0.888547009	71.81847545
0.905398458	78.81822763
0.917191489	98.99448819
0.892339332	73.9997568
0.914540059	118.1949962
0.913246753	94.70085256
0.91172043	70.76011404
0.89956778	84.00195756
0.912084433	98.08661619
0.910027701	97.10644642
0.908651685	95
0.901111111	83.73423423
0.914647202	92.60043348
0.891173184	83.70397341
0.899525424	90.08633551
0.866465257	64.01541912
0.927291667	102
0.920379747	79.20504888
0.909722222	93.01599683
0.890391061	65.15536512
0.887761194	71.05194335
0.862756598	63.9511777
0.92509915	96.96914526
0.934846626	112.8490401
0.93293578	110.7678563
0.901758958	85.90042375
0.920918367	85.43414518
0.925905292	113.6365462
0.907425743	72.65432099
0.889481481	74.73485566
0.923194444	84.71980676
0.890746269	77.52239606
0.882474227	73.7789564
0.907988338	83.38295961
0.890470588	77.32306454
0.879709443	76.69811444
0.905393795	90.76260613
0.880125786	68.4
0.869039548	66.82115482
0.901875	81.96809201
0.905714286	89.2490634
0.901433022	88.58300797
0.921049869	90.41206123
0.894604905	76.30194175
0.900745342	81.12064677
0.91292517	106
0.892454545	71.37875018
0.868658537	71.27207207
0.820914286	50.85107817
0.883636364	77.62415288
0.91715847	77.04771419
0.893169533	75.97288136
0.862333333	66
0.834318182	50.91666667
0.86392283	62.96925134
0.884501608	67
0.919050132	86.02604599
0.901581921	88.86963775
0.853449275	64.16239378
0.892169576	78.82267442
0.887823691	59.16804248
0.887261905	78.810542
0.888744186	88.21262851
0.866393443	72.87973998
0.929255319	91.21824719
0.876338028	67.53508531
0.830574713	53.61330804
0.834038462	52.84482759
0.858403042	57.4
0.853895782	59.93578479
0.858712446	48.91290323
0.883690476	66.82239098
0.829468599	52.750852
0.898585859	73.80594218
0.8561	57.18955033
0.858576271	61.95961538
0.929547325	96.06653789
0.87431694	58.68705036
0.870959752	57.3155865
0.898412698	75.54695209
0.864022039	53.11934617
0.858268657	60.20729167
0.892963989	78.16773189
0.874538153	63.66330645
0.910985915	85.06914038
0.871419142	57.88345191
0.90962963	108.5921902
0.870566038	70.24516939
0.900425532	99.04951875
0.899116022	79.88604074
0.888510638	70.31446541
0.911463415	87.20070798
0.9	54.88
0.866629213	54.73092673
0.944566929	95.03627131
0.885274725	74.25394322
0.894853801	91.69417327
0.895018051	85.78680889
0.872147239	73.02344233
0.882346041	75.54700115
0.884085106	71.4085666
0.858704225	55.29483283
0.80856305	43.69250924
0.914803625	79.14631388
0.864646465	66.2516889
0.871339286	68.00997436
0.880875912	75.28247447
0.877798165	57.38233345
0.898928571	74.03405573
0.871658768	67.04298676
0.849333333	56.81796721
0.90228013	77.18884409
0.895572519	73.89580359
0.871428571	65.83220126
0.875412186	78.06508855
0.891984436	93.66666667
0.886968641	68.9313616
0.880662983	75.64354839
0.870718232	62.33788255
0.832507205	50.82786885
0.871647059	61.38039216
0.84426799	51.21994944
0.899404762	90
0.88976	88.88340486
0.834285714	53.33333333
0.867305389	71.6
0.874666667	53.48643757
0.86310559	62.40460079
0.864380952	63.51065974
0.88925	86.34724092
0.858636364	60.6529563
0.885508982	74.27416534
0.889467456	74.25020741
0.874176611	76.30781614
0.895880893	83.0011236
0.884741641	65.95561975
0.863728814	53.81192195
0.874162162	63.8995585
0.869649123	64.90225179
0.895340502	79.76613236
0.870617284	52.75578406
0.899252336	75.8405449
0.923269231	75.92229484
0.813043478	44.18552904
0.888034188	62.1152119
0.946306306	91.89202736
0.885846154	67.71296296
0.875636364	61.36278258
0.864761905	58.58692429
0.887790262	56.06029412
0.903685801	82.30014535
0.852156863	47.44864865
0.877862595	53.38977753
0.875692308	64.86132075
0.898075314	83.38606771
0.900662252	81.3896648
0.926666667	72.11356753
0.903743316	84.52656384
0.922633745	77.50762755
0.903571429	77.97775697
0.885269461	69.62906218
0.877525773	51.76405622
0.917312253	104.0225175
0.859855072	52.81184344
0.860497512	51.66440217
0.876986301	69.98855304
0.877720207	56.76238355
0.885914397	85.57318483
0.911480144	82.93473941
0.845517241	45.19368806
0.882522523	89.71635771
0.9175	85.73832468
0.870877193	59.1116573
0.906278317	91.21733543
0.899770115	74.4
0.900837209	76.64441072
0.918202247	90.61554989
0.860705882	48.60233817
0.920467836	89.85414053
0.824161074	48.5828853
0.884556962	60.66666667
0.907142857	73.26224784
0.898666667	65.2627736
0.946571429	123.7334335
0.91962963	88.6919819
0.922666667	81.7311942
0.893532338	66.74578822
0.921156069	65.66666667
0.887664671	78.79369932
0.892715232	56.04754441
0.898181818	79.27461657
0.892188841	70.91933178
0.87125	65.0848881
0.836	57.56576087
0.917487923	72.01295337
0.911864407	73.1156005
0.831034483	40.78873239
0.879829787	54.90304357
0.915384615	76.15662651
0.887356322	55.5
0.863043478	55.24320819
0.883611111	68.73951879
0.907821522	81.17987701
0.92990991	91.65978688
0.899146919	88.13023798
0.887368421	60.06262465
0.874713656	68.30792752
0.876540541	68.08333333
0.898653846	85.23226564
0.890958904	67.44259259
0.86552381	57.42522582
0.932227979	80.45464868
0.873658537	76.4823365
0.900206186	60.5
0.851320755	55.04663376
0.93381295	100.211094
0.902966507	86.29212446
0.87875	64.19772891
0.885248227	72.86741813
0.866311787	46.17705448
0.906391753	67.75327395
0.88	59.1352088
0.901146497	67.266446
0.883404255	70.35
0.882702703	57.83902864
0.88115016	64.32390673
0.876307692	65.99877088
0.915474006	87.75
0.859452888	68.88640777
0.845440806	51.83614158
0.939294118	118.4662886
0.940114286	118.0157144
0.869446254	67.29184028
0.873417722	58.9261223
0.830687831	56.7169947
0.843067485	50.93774584
0.88173028	77.59488499
0.92097561	85.6635729
0.8375	56.08875809
0.920185185	98.15397863
0.882937063	71.11907785
0.896489362	69.18465144
0.895119048	105.4932302
0.912179487	86.16093156
0.871914894	72.16468814
0.844429066	47.47075523
0.878697068	59.66653595
0.859807074	60.87711378
0.884106464	70.00801673
0.862061281	61.99149793
0.91107438	84.61311647
0.90184127	94.06610971
0.861578947	54.66666667
0.857401813	61.08692159
0.833154362	45.28684065
0.895930233	75.5188471
0.879503106	64.30377358
0.858316498	48.67148014
0.91641791	87.97435897
0.905103448	99.09501338
0.860557276	62.03939394
0.857684211	60.69944765
0.929965398	89.70870838
0.911323944	87.96892457
0.897112299	82.30591008
0.871680912	60.39703903
0.890054645	63.05155875
0.894824281	85.25239408
0.902754491	78.37129317
0.880935673	73.62609394
0.904492308	76.8990377
0.888797654	72.63698442
0.855384615	55.37993393
0.870705882	58.27839038
0.881956522	76.88750592
0.834601227	42.1525073
0.854960212	63.43760489
0.872164948	55.9125
0.885469169	75.08478261
0.857964072	51.70151795
0.861647059	56.73599815
0.8415427	50.27874781
0.878596491	67.55684713
0.843954802	49.55281879
0.879111111	54.47310698
0.878545455	63.964979
0.911808511	90
0.872915129	63.05473586
0.884011799	55.35833333
0.902659574	92.42102432
0.883027027	73.04188402
0.904545455	78.53186908
0.872053872	70.07380499
0.911716621	84.92611684
0.870797546	62.82367028
0.884198895	62.42344635
0.885783133	63.22175835
0.914857143	93.70964126
0.89235443	70.47318972
0.862450142	53.57142857
0.906666667	74.55455685
0.916725979	95.082038
0.875630252	54.54344699
0.870991957	64.04048843
0.889515012	86.06121495
0.872074303	72.1887411
0.909285714	87.91584144
0.825582656	41.86046768
0.877764706	65.5572892
0.89	87.50378651
0.910884354	74.35103627
0.912826748	97.73918824
0.900568182	74.15555556
0.855242718	56.69935225
0.87320197	59.11654403
0.900121951	74.74224271
0.904583333	91.34010479
0.883834423	69.28574491
0.899130435	68.69683435
0.906631854	78.15697211
0.87036036	58.5
0.918638743	108.3953377
0.901136364	87.03190465
0.88845953	66.65442462
0.920216216	102.2668547
0.897534247	75.97370892
0.915899772	95.6089712
0.925128205	86.10690286
0.917286432	83.46247139
0.909015544	78.08169557
0.891195652	83.41486068
0.909555556	82.80563923
0.856598639	56.75153592
0.914396135	90.9002457
0.891501272	72.06304038
0.905565749	93.438138
0.903111111	85.8
0.921507246	101.8192396
0.884145078	68.33333333
0.911397849	94.03012048
0.88779661	65.83519288
0.918373984	114.7703414
0.92245283	83.8520724
0.925699208	109.4509324
0.891625	82.20815208
0.842135231	48.35123698
0.88702381	67.10900219
0.917565217	88.24502599
0.866397695	58.60207637
0.922892768	108.915318
0.894517766	76.475
0.908209366	77.44203476
0.919780822	102.6448749
0.881684211	81.50173697
0.906187845	104.3043966
0.893225806	74.69532957
0.92172973	89.63488465
0.869795918	55.89191896
0.911555556	89.29608939
0.899135447	76.13718354
0.8823219	86.89309309
0.900096618	87.96936051
0.902325581	76.29478119
0.893645833	82.14521158
0.898086957	71.08676471
0.925344828	91.79358289
0.864502618	67.66666667
0.907412587	92.27094109
0.919444444	91.4381201
0.901942857	77.26090649
0.90953271	89.24966964
0.920668896	86.37711602
0.911857506	80.62
0.889134948	76.18208245
0.883763441	74.25
0.875953757	60.24669322
0.897808858	78.4250816
0.921852861	85.14097052
0.901057471	80.4344346
0.904134078	92.68705859
0.901492537	92.15602837
0.887032967	85.64728261
0.90237467	79.93355027
0.895679012	89.39009068
0.896569921	77.29672131
0.87989071	62.97299794
0.889107143	67.42857143
0.891692308	72.81815182
0.919373041	105.1412044
0.888963211	59.4487069
0.900592992	93.53970384
0.924341085	103.8067936
0.947893175	146.5875389
0.883768997	83.81977912
0.9184573	105.9770655
0.8896875	69.48794926
0.896202532	77.75455771
0.899418605	85.31395349
0.888341709	77.0335762
0.922228117	91.47560783
0.858064516	58.25564972
0.862890855	63.22982017
0.860763359	63.23522803
0.88199446	85.71298727
0.911689751	86.71674107
0.866549451	68.42857143
0.877292308	64.24185185
0.882933333	68.5823494
0.902906977	86.68412943
0.911641791	90.66666667
0.875526316	64.83939329
0.884648318	67.86
0.89594132	66.32677149
0.88496732	85.62073499
0.856541353	58.80702077
0.880325203	74.10205696
0.91827957	107.9391487
0.903893333	80.77132771
0.890183727	70.45624989
0.873498233	60.53296172
0.87483871	65.57818092
0.912717087	88.45348988
0.869614035	63.65971516
0.895604396	99.15992974
0.919689119	93.10563505
0.883389831	70.03546926
0.878021978	61.06607275
0.884837758	72.83924506
0.875729167	68.17435897
0.900750853	61.06911765
0.912978056	86.12573028
0.887712082	78.43879093
0.879298246	58.93888889
0.862890855	69.44347826
0.891752022	84.08375535
0.908585608	78.568
0.906903915	88.88271106
0.883161094	84.54048922
0.885232558	68.60457591
0.919151943	90.74553889
0.884738292	79.65792362
0.886413994	79.62668996
0.895652174	93.12155498
0.921303258	108.1247709
0.923342939	87.07235553
0.921888889	132.2677478
0.908486352	99.68981481
0.927052023	112.2565531
0.863613232	72.86752577
0.865205479	64.08938686
0.884113111	75.71666667
0.879081967	63.23459198
0.908571429	100.7727316
0.848549618	62.10638298
0.906086957	82.52292935
0.887948718	56.33420915
0.908427673	71.35055025
0.868868502	62.83768952
0.931168091	89.24625288
0.910949721	89.65401567
0.884502618	72.73312621
0.907662338	84.77575277
0.911702128	92.67291911
0.858431373	57.53237566
0.90557377	99.53640993
0.857994269	57.28229356
0.87125	72.73582905
0.881372032	75.80569196
0.92038961	91.41233083
0.907936508	82.68053498
0.893012048	76.37693502
0.881172638	66.2
0.878950437	83.91258542
0.863809524	72.88434783
0.907605634	94.75
0.889685535	68.61067762
0.893529412	77.13245635
0.877723577	63.8187885
0.906733167	86.01495056
0.898687664	78.02205882
0.860994475	58.21280166
0.905069638	90.71688394
0.890936709	73.38224044
0.910036101	76.71245583
0.902922636	79.2234481
0.884947589	76.27369937
0.914218289	82.90623539
0.885714286	68.35765268
0.828641975	51.78685226
0.85969419	52.24008201
0.895288889	81.27567117
0.885146199	58.98706408
0.908130564	92.04774742
0.881134752	62.12710226
0.88297619	75.15247639
0.8725	67.67467652
0.904444444	80.51757014
0.856175549	53.09334501
0.883204134	63.79934659
0.917352941	79.47915183
0.862101167	64.10926573
0.904894515	72.01624422
0.904907652	75.4111588
0.853185841	51.00624992
0.90464	84.23264748
0.847028424	55.72475997
0.835294118	44.97130985
0.885303867	72.80531309
0.899914894	88.82428912
0.903863081	87.75618654
0.92029484	95.6476336
0.898681319	78.7787878
0.885810056	79.76796638
0.921133144	99.59175532
0.909002433	75.89824271
0.921235955	89.84442836
0.907963526	95.57768918
0.930315186	104.5501145
0.912849162	90.09841629
0.925248227	104.8696581
0.877524752	67.53900709
0.906792453	93.74623559
0.888523207	67.10437417
0.840340909	50.88082874
0.855821501	51.7098535
0.92672	99.75
0.895480769	70.32786885
0.897360406	59.71428571
0.893519553	72.66953125
0.912727273	82.19885472
0.884628099	74.64881517
0.908202247	96.67135613
0.899713467	64.51136101
0.912550143	80.82641066
0.913532338	78.38461724
0.904358209	77.01267454
0.883981043	64.61675952
0.886027397	71.70468358
0.86848	71.49673434
0.85783908	53.34793814
0.912087912	93.55117371
0.867582697	57.20507159
0.882574713	84.57557666
0.887817259	68.55164319
0.913394495	89.19512195
0.922926829	82.7572998
0.875530086	60.3636891
0.902073171	76.75003118
0.912640693	82.82535211
0.926526316	104.9965288
0.908628763	82.15159574
0.872197125	59.59471649
0.930837989	93.24338374
0.877104558	61.46801822
0.908363636	77.07416311
0.918820375	93.49036676
0.933924051	103.6403509
0.907475728	71.61208554
0.89620438	61.36234875
0.911511936	87.48106187
0.80374026	33.19805195
0.879415205	56.49210863
0.892647059	64.18929025
0.908034188	78.10083284
0.91215311	90.56067385
0.900728291	73.4688172
0.907860262	68.85714286
0.890831099	66.16666667
0.907317073	74.0964931
0.906480447	81.31145836
0.92189415	86.69439651
0.866584362	54.29029064
0.915661017	76.26848079
0.895717884	91.23413517
0.871288344	61.76423871
0.92635514	94.1953168
0.908709677	82.56352297
0.869832134	57.35714966
0.876595745	55.875
0.875736041	64.69047619
0.938159509	112.6269621
0.901043084	85.75263952
0.902175066	86.81053065
0.901650165	75.51818857
0.924860759	102.7856221
0.931208791	102.7786307
0.912982456	96.92688679
0.892752044	70.74342949
0.89362963	81.98763702
0.933477089	117.2611233
0.918843931	95.40219719
0.937903683	107.7306208
0.918935698	96.08250277
0.912075472	88.52307692
0.885289256	74.59565217
0.913615635	91.25230747
0.920552486	86.05289824
0.925644769	93.51297645
0.88909621	71.58598354
0.884552846	79.55838345
0.884050633	68.74917676
0.91264214	93.36619441
0.916463415	90.64196486
0.917741935	102.1220663
0.924205128	91.19828046
0.929175947	101.5369568
0.901512605	66.44804253
0.853986928	52.51805054
0.896740741	111.6310112
0.882819383	63.77875299
0.909375	112.879468
0.906058981	88.13009293
0.906131805	75.43379356
0.909221557	100.281662
0.918316832	90.19281428
0.911162791	82.38982343
0.895202492	71.30343476
0.892590164	74.42491611
0.877311828	70.47263046
0.892899729	75.11183432
0.902947368	88.22084549
0.872551724	60.16309736
0.900567376	69.80502279
0.880743494	68.95129108
0.907114094	69.11457467
0.893717949	76.7647137
0.919457995	84.1943692
0.924134615	103.3071931
0.904431138	68.93743502
0.916564417	84.1207518
0.920126582	96.67466461
0.913066667	96.41775285
0.909032258	93.73404255
0.89145679	75.23343383
0.90829932	98.04969791
0.918004535	84.75533182
0.879587629	59.21031857
0.907672131	95.03861531
0.870100334	71.36976799
0.902393822	74.50842199
0.916954315	90.60335381
0.904405063	80.16614042
0.905074627	77.68492925
0.917228637	87.85736434
0.928595989	93.25
0.891571072	77.04954927
0.889617486	71.8412137
0.900817844	63.85960442
0.9072	79.91666667
0.892407809	69.28571429
0.903052632	75.18888889
0.923961661	87.63385515
0.937979094	119.803891
0.903726708	76.60339222
0.90121547	77.93127524
0.904492308	79.38963964
0.897585421	79.57805646
0.907268409	83.93339201
0.920873786	119.7981577
0.892148997	75.35429321
0.911858407	102.9915873
0.883113208	78.65509761
0.881396825	64.38438287
0.923473389	104.6571928
0.909906542	80.61888028
0.879621451	63.15910886
0.892915361	79.25378788
0.909830508	75.16880662
0.891658768	72.74501425
0.900966921	69.5
0.93383378	121.6080632
0.88680203	69.88080399
0.886413043	77.50580064
0.857720207	63.45238095
0.811771429	43.26038002
0.911660777	82.78888076
0.896097561	75.53288017
0.901471861	71.06590833
0.892641975	74.37963171
0.865471264	73.62837838
0.873033033	54.31011713
0.891004367	73.79834906
0.91559322	93.03986403
0.912941176	110.2983983
0.868190476	77.29476173
0.896630435	68.26699029
0.883669725	77.63731528
0.871394422	84.20989148
0.876899225	65.18548387
0.909621622	76.74791667
0.902635659	76.4532942
0.87175	75.94250989
0.820458015	49.88595361
0.894498715	72.41135874
0.878492462	65.18482414
0.860540541	51.62195122
0.86906367	63.62026262
0.856086957	54.27053737
0.890066225	76.91026244
0.878423645	64.32073286
0.892369478	78.99886771
0.910148368	84.50659995
0.83376	45.00402717
0.913777778	90.69942263
0.890596026	71.57953659
0.853669468	56.07772622
0.892941176	61.3773527
0.895522388	71
0.901948052	76.36991145
0.905969231	95.02431821
0.885057471	83.72434233
0.89815534	68.65813475
0.898703072	90.93300732
0.892077562	69.23454513
0.91079646	93.28272373
0.896330749	78.46363636
0.867234043	68.85139319
0.893087558	70.85734759
0.834074074	58.36300305
0.941521127	127.1536797
0.932034384	92.6844737
0.903901235	102.4101986
0.894857143	94.43291353
0.876809117	86.61152592
0.896179775	78.38647343
0.887338501	82.26084744
0.856882494	55.125
0.814644351	43.78526488
0.872142857	61.30456432
0.875327635	76.54071446
0.860355556	62.39478445
0.904	104.6666667
0.897192982	73.00486894
0.897687861	79.81925836
0.877619048	59.94030749
0.854742268	58.85714286
0.887019868	68.48850925
0.890909091	71.44017094
0.877718631	72.90204428
0.914373402	78.76530612
0.923172414	93.70988132
0.914195584	95.45944477
0.900313199	81.43648189
0.891237113	83.42851656
0.869698376	67.77114083
0.878469388	65.82290621
0.857721519	58.90339616
0.907735849	92.63961403
0.88	65.31829897
0.829204152	47.10149604
0.874741784	75
0.888875	70.83760603
0.891501597	68.30820197
0.886545455	66.79547511
0.918714286	97.22485042
0.858933902	63.69538052
0.863037249	65.68058746
0.872611465	71.21027082
0.846698565	51.97575341
0.859638554	73.02003402
0.893445378	80.29939863
0.895035461	70.68864574
0.846533865	63.89477401
0.904027304	75.6929982
0.917431193	77.60647446
0.850958904	43.72933884
0.920390244	91.22764228
0.909433962	83.44170688
0.870819672	54.73983979
0.927932489	82.65490869
0.903333333	74.36697248
0.897349398	76.35621762
0.884946996	67.92691548
0.885897436	64.14644104
0.877391304	62.96919863
0.916831683	78.26864879
0.886203209	61.92525321
0.83509434	51.31308443
0.885316456	72.06274277
0.86601227	50.98857695
0.870608696	55.60219532
0.876740741	79.5
0.912643678	77.20192308
0.898787879	72.01502146
0.886871166	74.55156231
0.856073059	54.2546162
0.873375796	69.69511102
0.936781609	113.8370123
0.910358974	89.20018116
0.865740741	60
0.891239669	78.85570326
0.893055556	74.29277567
0.896344086	88.89993278
0.897743191	67.7193804
0.874482759	77.03427173
0.903225806	81.34142996
0.869575758	75.25307108
0.8984375	80.18740115
0.926243902	115.864286
0.888137536	75.61772476
0.884528302	56.23679661
0.797560976	38.77143893
0.836111111	52.02724177
0.851455399	49.50394314
0.826545455	49.73832514
0.860089686	59.74097435
0.917358491	88.0593976
0.875098814	59.43876573
0.919069767	105.5695881
0.918044444	92.22362313
0.909565217	64.03456569
0.883684211	78.55958549
0.900615385	79.71850004
0.917471264	102.0697674
0.91657754	72.0025476
0.883546798	66.02858251
0.921	88
0.897014925	72.4602649
0.817184116	46.66317905
0.884415584	79.17722918
0.842020202	54.94523197
0.919160839	74.31744868
0.922285714	87.98467588
0.901408451	83
0.874036364	58.75487264
0.887526882	68.01131895
0.908095238	81.61920756
0.913245383	95.73731516
0.915454545	62.97786539
0.899366516	66.03500794
0.888955224	57.51735321
0.899204545	77.37470206
0.87477551	51.93556988
0.9075	86.4766326
0.914063604	82.36815507
0.792592593	39.64166667
0.918311688	95.88667851
0.854255319	50.30042973
0.868059701	63.22428116
0.856492891	52.80795534
0.932380952	104.9200305
0.915604396	86.1401766
0.894577778	75.48607242
0.886911765	58.36672046
0.873125	51.28915663
0.883966942	69.88832853
0.865648855	50.45241303
0.922242991	95.10521753
0.816703297	56.05352113
0.875591837	74.397343
0.87044586	66.69625668
0.868903226	58.72313084
0.9112	87.76253152
0.880549451	66.18765507
0.916836158	86.67715232
0.911060172	93.72022886
0.916112532	99.22075087
0.871232877	61.02151106
0.872935323	65.33826261
0.849969231	54.87669683
0.862421525	61.75
0.884356436	82.38347165
0.926349206	101.546875
0.900179372	82.20648776
0.889655172	73.31147661
0.907375	73.47926189
0.881167109	60.861015
0.904333333	110.8064684
0.910659341	89.65151515
0.915649123	103
0.875620438	70.95402778
0.891060606	82.1663193
0.874354354	70.44061041
0.874388489	65.50434636
0.849595687	51.10469745
0.898787879	85.51282628
0.890546624	66.62407924
0.883	64.61098742
0.884164038	71.29968452
0.852945455	61.30648111
0.884420485	71.15665331
0.875428571	67.00289296
0.868072727	50.9559024
0.903974359	79.89114814
0.888344371	81.89563107
0.863487544	66.72468847
0.859282051	65.40125174
0.913837535	104.8990133
0.920896359	95.51469645
0.908534483	100.9561143
0.866143791	65.6507202
0.8618	56.52035593
0.901967213	90.61213316
0.906914498	70.89620823
0.910918919	85.38563291
0.924919786	102.6076214
0.89423913	74.46496626
0.857478006	48.40906388
0.908826816	72.95107716
0.886516854	91.51858232
0.865847953	46.88997778
0.831890411	61.6357335
0.845043988	56.82627348
0.887634855	69.79235018
0.870684932	52.66666667
0.8434375	46.27497527
0.860869565	66.07307692
0.882395833	74.57886179
0.842604167	45.25105966
0.899610895	76.53007519
0.905849057	97.32395549
0.910541872	75.52115081
0.87349481	72.73771133
0.838293333	51.74913877
0.92	103.5832715
0.919800995	97.80431215
0.900059347	88.31694366
0.878987342	73.90859363
0.879161677	64.81543071
0.89114094	84.87512257
0.847020408	59.38695439
0.91627907	79.95171454
0.901494662	110.8422205
0.898917379	78.71359628
0.8736	64.152
0.897425743	76.29239331
0.903866348	86.81531402
0.868	68.5
0.879222222	73.22214505
0.896733781	110.5475826
0.908148148	102.8727956
0.874594595	63.07889394
0.859166667	55.19034279
0.866801347	67.9535907
0.895483871	80.06715328
0.912280702	79.15364807
0.895212766	80.99099099
0.892148997	72.87248215
0.832717087	54.77563136
0.851809524	53.09005793
0.921371429	91.78155634
0.906826347	69.97272727
0.903285024	96.96304348
0.900534759	81.83078074
0.900619718	73.21296928
0.903058824	82.71942809
0.90125	85.82986306
0.894649682	82.77945192
0.866597938	60.57439216
0.90174359	78.39404025
0.91970516	104.4078784
0.903452381	75.2953869
0.914640523	110
0.925245902	99.60883571
0.915042254	86.24033843
0.916039604	102.6331776
0.924858757	103.2594186
0.864161074	54.50936007
0.894979079	89.45086614
0.917226667	86.94613353
0.923831418	93.06280587
0.903631961	88.90906884
0.907116564	95.32776587
0.898964578	81.548203
0.903268698	77.84306569
0.890650888	64.13111633
0.899456522	77.53786283
0.910070922	75.20322013
0.918600583	85.64664973
0.903454988	95.05202629
0.889182879	76.43532325
0.909615385	93.8706835
0.934252874	91.8
0.9195	92.17061315
0.918222222	106.4358241
0.877149877	70.64177353
0.898095238	78.0899576
0.917826087	95.46026261
0.909234828	80.75241097
0.919542857	100.8044611
0.869948187	72.50438596
0.92502994	81.11028693
0.86746988	61.99624309
0.913540373	77.96982123
0.915130435	99.44333796
0.896228571	77.62067039
0.90735426	84.04077288
0.90828169	69.5801227
0.899501385	80.31199899
0.911360947	80.30558742
0.867802198	58.48365939
0.86443299	66.53680728
0.906956522	80.31062959
0.923298969	95.84017412
0.887783784	59.53147126
0.896265985	88.24283094
0.908444444	78.35348408
0.881852861	62.6131139
0.895719298	78.8152639
0.896627907	69.25354331
0.879057239	67.28158767
0.873829787	75.47511312
0.9142711	86.95335422
0.906229508	78.7169244
0.914848485	91.41163971
0.91295082	96.51877253
0.885625	81.6
0.896174334	96.5158144
0.881322314	63.05966822
0.936192771	100.775779
0.908721311	84.96322186
0.914853801	109.0762712
0.856901408	59.71480672
0.922303665	103.998719
0.843895131	43.6236413
0.905588235	75.88273878
0.911876923	93.88858696
0.928142494	111.6675736
0.880118343	68.64221453
0.933371758	109.3671215
0.866885246	58.62376094
0.889181818	79.37408557
0.893700306	83.79016245
0.857717391	59.66209157
0.896761905	80.41844939
0.903928571	83.01341341
0.89495935	87.34164548
0.877118156	61.83333333
0.87408971	70.8899342
0.876080692	60.37224323
0.893096447	75.20544606
0.851966759	59.894585
0.886838407	88.28518519
0.849476923	61.5739458
0.900567823	88.68148463
0.884432133	81.86634557
0.857886179	57.98334071
0.843222222	57.51683057
0.895483871	86.74318278
0.885079365	65.81754386
0.877354497	70.97198697
0.884957746	71.44367816
0.887234043	88.92598291
0.873426184	71.57023258
0.885017921	62.57218935
0.876330275	70.2
0.913910448	85.69990975
0.868896797	59.35135135
0.886164384	73.02683802
0.897555556	82.7963964
0.899669967	89.68157022
0.851397849	55.1515129
0.874576271	59.49570886
0.91800554	90.88862468
0.895714286	68.89328063
0.917751479	110.5343696
0.906875	77.38599808
0.888286445	81.05164319
0.909220779	86.35997112
0.893894737	81.53747861
0.897581121	76.88337019
0.884216524	67.1714032
0.918666667	128.3168317
0.904489796	76.24180328
0.909017632	115.5419443
0.860319149	62.78012576
0.88400978	72.16666667
0.883139932	71.00497468
0.882938389	72.25728498
0.88680597	77.58149491
0.914235294	95.69910043
0.922474227	105.6868196
0.910536585	93.87595936
0.857382716	53.90141753
0.852117962	62.13211382
0.906888889	86.02033898
0.871676301	70.41935484
0.898045113	81.67063712
0.903387978	75.68774704
0.905454545	76.46667635
0.923086817	83.75
0.884173028	59.57142857
0.843297491	63.21924654
0.923253589	106.1700627
0.927941176	91.51770321
0.894166667	95.36766067
0.889354839	76.47522936
0.903558897	84.6
0.885217391	81.20494613
0.889626168	83.47810107
0.884309392	70.43220669
0.89375	74.40642761
0.87395881	83.57805986
0.918	79.10916408
0.900526316	74.31644689
0.899161677	75.06282934
0.919119497	111.1948819
0.881362229	71.36392868
0.843260188	53.11962654
0.896396867	85.32560942
0.873796791	61.5952381
0.870851064	67.13773314
0.862706271	58.96628751
0.907438017	83.55033013
0.891555556	73.43868411
0.86425	63.04850969
0.896304348	68.9278114
0.896309524	73.49621417
0.923598972	92.43901188
0.895434084	77.41572444
0.891990172	72.57742364
0.899396985	75.35037926
0.868928571	61.43996361
0.869367089	58.12218484
0.887608069	63.37916667
0.904783862	71.15901639
0.860306122	61.97693053
0.89472	83.09190445
0.858135048	61.91838085
0.883259259	68.54252151
0.898037383	72.07497116
0.915452196	87.90832422
0.85504	52.17518123
0.875326087	67.14240013
0.927647059	91.41029464
0.888215488	71.74975407
0.862602965	58.82997291
0.89792	91.00613604
0.821968912	47.94882939
0.904968685	77.15013729
0.804989605	41.59427475
0.861176471	65.77192061
0.909076305	91.65011733
0.866086957	57.3331054
0.909574468	86.73317549
0.9136	93.5
0.905519713	64.61606449
0.876465116	68.09929577
0.914348786	87.71821862
0.895188679	70.81525708
0.881542416	84.09423211
0.927701863	84.2140592
0.935098592	90.7933311
0.909651163	74.93999243
0.906318538	94.59399124
0.872834467	68.12466372
0.925170068	121.1430141
0.901902314	71.87049955
0.923905013	79.29005399
0.867648456	49.47466721
0.916696165	82.74264706
0.888216216	61.93097504
0.92303207	78.16693938
0.890178117	61.3994327
0.898129496	79.51363636
0.891764706	61.65604446
0.902040816	82.31826657
0.896081425	78.6928079
0.894666667	69.46672761
0.906092308	69.8
0.895250836	69.23002024
0.878053097	58.93354912
0.889142857	59.93030388
0.882639594	71.45251267
0.882159383	75.66351445
0.929205479	93.74675793
0.869396325	61.45840899
0.927780822	101.0320064
0.877327189	78.28877503
0.922826552	95.8006785
0.887216495	74.05579179
0.874701987	73.60241147
0.90614841	82.29158227
0.907741935	79.5344086
0.925	81.7497683
0.794148936	35.0273224
0.864642857	55.84347845
0.93046729	103.3816799
0.88	67.0837095
0.860689655	56.29840016
0.91625	85.0859593
0.9302	87.89066059
0.89969697	77.84410104
0.896190476	77.24664032
0.913925501	71.13161105
0.853928571	52.22978029
0.903324808	83
0.882898551	66.33880464
0.884712991	65.09054257
0.886082949	79.75622705
0.870615836	64.95736237
0.900268456	57.37854785
0.927368421	79.47030498
0.900559796	65.06760204
0.931464174	110.4937304
0.9195671	72.96649734
0.79	36.6473618
0.930151844	91.53521127
0.893783133	81.24123506
0.884868735	60.79836936
0.941880342	125
0.911452055	84.19917208
0.878293839	71.29703494
0.838947368	45.75
0.884405797	63.48879522
0.91125	116.9890203
0.916521739	99.87962919
0.898991098	72.64460456
0.914498567	108.9894391
0.917358491	102.7284768
0.904124169	85.8660525
0.91081571	86.94025285
0.890847458	76.42773723
0.918037383	103.9936238
0.907659574	83.48243621
0.898153846	77.05384615
0.921657459	85.2026797
0.88760181	73.9024204
0.912434988	89.4
0.885559322	68.82002
0.916447368	73.22399985
0.906563707	80.14625722
0.928510638	123.9735438
0.864896755	57.59358186
0.8903125	73.32896865
0.874274354	64.20980096
0.913804714	90.18667505
0.925789474	91.44199871
0.910718954	100.7511211
0.927416413	94.16984533
0.916548673	109.4451773
0.862	54.81812764
0.890707071	65.95094863
0.894893617	61.2
0.909285714	83.04659731
0.897677054	90.38729508
0.924791667	109.7434582
0.880449438	68.29664545
0.903644444	81.02603404
0.899299191	68.36641823
0.904334204	74.16556702
0.90265896	81.89730975
0.909970149	93.85794302
0.910909091	77.94812394
0.888683274	73.12712181
0.912131148	87.12006579
0.866585366	58.66666667
0.864093567	66.18665041
0.910681818	79.59672929
0.923705463	83.88146815
0.866100796	59.32045277
0.92137931	98.32631838
0.915847458	104.3968394
0.907272727	77.5
0.893614458	86.53168586
0.891782946	78.10802632
0.89574344	83.63460246
0.880916031	65.96130346
0.908839286	81.86121215
0.918054711	88.84522844
0.901127596	83.9476257
0.889060241	64.63462671
0.884519774	59.81174089
0.879370787	68.37634317
0.897791045	90.4351145
0.83675	47.95006935
0.897798165	85.7302726
0.917241379	104.4107131
0.8938	81.97333333
0.898005391	74.70652174
0.880915033	76.0304266
0.879060052	58.14285714
0.90962963	85.60711905
0.896145833	69.88806134
0.913896104	87.54779322
0.888114286	70.25748988
0.94251497	120.1196536
0.932792363	115.77667
0.897250674	73.09345794
0.889072165	70.11907054
0.896666667	77.33109145
0.892697095	87.07945117
0.873777778	83.32227258
0.90995122	87.02663185
0.896526946	76.69562187
0.89398374	103.3438223
0.910201342	85.82914896
0.907803279	78.44212963
0.899534884	98.49252124
0.895031056	79.66254228
0.918024691	82.70158103
0.908241206	88.648901
0.921208054	101.2647823
0.919681698	105.9929582
0.911861042	92.94125449
0.917251908	80.70387931
0.893046154	95.37644781
0.8881	77.13678983
0.854412533	52.06225319
0.868277635	59.72745537
0.892233677	76.80532159
0.898583569	79.08897343
0.922204724	93.20008834
0.879802956	68.51232394
0.878062954	79.16091843
0.866876972	64.60322732
0.904761905	90.80183686
0.890131926	67.45248227
0.879616307	89.74315725
0.877184751	76.78994656
0.915462687	77.57790616
0.877914692	88.10543491
0.896774194	82.17735849
0.887681159	83.68619642
0.909690722	75.07238481
0.867	65.12035363
0.84680597	55.57765805
0.847865707	65.69403103
0.883681592	74.52345085
0.861659389	68.60269786
0.849964413	53.62274368
0.906810811	92.44963145
0.868847926	65.77845684
0.883574468	65.11791614
0.881006865	59.34452329
0.927045455	94.17428925
0.916955017	71.96654176
0.875545024	71.29050808
0.899102564	63.18913413
0.884964539	64.79771635
0.873333333	72
0.889815951	72.68567189
0.867519182	51.875
0.916776119	98.88785221
0.911150442	92.02666667
0.885281174	82.94599156
0.9012	75.46171059
0.896413374	84.98125606
0.863853211	66.8634981
0.924	106.8626739
0.889330254	77.98197427
0.879545455	77.66107138
0.89467128	68.16693437
0.824119403	55.55952381
0.918688525	78.21909777
0.914493506	92.74801278
0.842544529	56.86800553
0.896852792	96.23259494
0.890029155	86.56052036
0.864858757	64.45384615
0.881133144	75.23082614
0.851208226	56.38238387
0.808931116	45.86483004
0.854293059	54.55114467
0.89210084	95.56127451
0.853469388	63.76605744
0.898095238	74.69927536
0.916823105	93.05227128
0.904555985	74.47850792
0.90768	68.5
0.89326969	71.60137042
0.886144928	76.51505537
0.872156863	61.23537803
0.869530201	76.04098966
0.905368732	74.21955906
0.919265092	99.99067164
0.856796117	58.83918295
0.872429668	67.22378277
0.865142857	66.44104923
0.799754601	41.63306452
0.838115183	43.45261438
0.86	55.80997625
0.880357143	80.26784661
0.895424837	80.55056711
0.868403909	62.6787234
0.887696203	70.16420476
0.899319149	87.85786249
0.866029412	69.14238777
0.911830986	81.70171198
0.90621118	79.96873522
0.829428571	49.09590826
0.865853659	63.82507045
0.884016736	60.52722415
0.871445087	64.77285192
0.871253071	81.83175676
0.895466667	76.04715848
0.888301887	65.98645118
0.875061728	63.88982418
0.886666667	73.43246395
0.925185185	80.61101243
0.889767442	55
0.858765432	53.08181226
0.922105263	83.94976971
0.789856459	39.79270194
0.878736842	65.51743444
0.901492537	65.50203252
0.901128205	75.75348103
0.853422819	60.48906883
0.807777778	32
0.885243446	62.62915979
0.91277533	75.87357178
0.891631206	73.42741935
0.836129032	43.76045016
0.894676259	70.33936646
0.899252336	67.76283922
0.904536082	81.66210404
0.87012987	59.34704618
0.932063492	87.6525
0.870588235	53.80811078
0.881643836	65.4893617
0.812542373	42.29358319
0.91183908	74.4
0.911428571	86.31756757
0.8638	57.98425197
0.881694915	57.41301546
0.906296296	81.31147541
0.830285714	45.85645161
0.879170984	75.92446078
0.884615385	64.18139199
0.906067416	74.99697782
0.893831776	58.19813775
0.8584	51.00221729
0.864931507	72.85180299
0.917843137	90.7635182
0.898834951	89.24830475
0.863926941	52.25176836
0.89254902	46.38157895
0.873968254	54.62148717
0.877582418	51.5
0.862463054	51.62701452
0.868831169	59.33333333
0.910046083	83.11034969
0.909391304	79.09649123
0.903809524	82.92372171
0.913414634	82.48039216
0.87184466	70.85584212
0.900909091	73.30680786
0.91245614	82.05226972
0.8896	63.68425689
0.876740741	64.98687489
0.909295775	77.87259615
0.910935961	76.06783578
0.861605839	55.01120129
0.849473684	61.32184415
0.914604651	82.24717882
0.8816609	82.09660079
0.836404494	50.25
0.922105263	78.83117901
0.893684211	74.32697226
0.889931034	76.58801498
0.903941606	80.5
0.88122449	64.9235474
0.894448161	72.50859894
0.797931034	36.44444444
0.881578947	54.40310078
0.935157895	77.07713276
0.889242424	60.95498934
0.854979424	58.58052225
0.887373272	70.94165753
0.899692308	65.68537074
0.844263323	50.44649446
0.887373272	66.24260753
0.863157895	56.72348919
0.865542169	50.03497409
0.869896907	54.5
0.885	59.26683717
0.886713287	68.365678
0.894257426	46.02617139
0.864461538	67.25527426
0.864090909	42.03077964
0.926341463	74.18627451
0.862378855	57.02463504
0.873179724	56.90783969
0.872263374	79.53923463
0.848786127	59.9940106
0.872886297	64.68936026
0.844154303	45.2790036
0.913641618	112.2796466
0.871734694	66.80656807
0.888432432	75.24404332
0.891547619	74.21392005
0.920113636	107.3111074
0.85276873	60.31676237
0.86271028	54.75961065
0.870714286	56.7862899
0.896428571	73.38219008
0.869579832	78.40087346
0.941538462	90.97645478
0.863529412	52.57977484
0.899130435	74.11791444
0.882264151	65.48522727
0.888584475	73.24023438
0.886389776	78.24928775
0.925895954	125.4330883
0.906666667	93.26606824
0.866774194	62.97062424
0.811464968	42.9460744
0.905555556	89.80485471
0.904347826	79.07255521
0.825432836	43.87745816
0.889269521	81.7380117
0.89025641	79.52955524
0.85008596	53.28571429
0.875774648	61.6
0.833974359	47.00358594
0.916047904	90.37084118
0.892035398	69.52928652
0.883046358	82.23057769
0.914509804	94.33516152
0.912062663	94.41508074
0.895836735	67.25
0.814946237	41.92599576
0.90047619	70.41409692
0.926271777	92.3447533
0.899956427	84.58108825
0.84494382	53.17874621
0.91312	76.2895165
0.899204244	75.42874332
0.914949495	64.11499017
0.861077844	61.02467844
0.890363636	94.36481004
0.877233429	66.63748451
0.833674419	46.22489906
0.879020979	66.36670547
0.898787879	80.23318386
0.837581864	49.87055101
0.849751244	75.75676398
0.88427673	59.1448844
0.894480287	60.96894977
0.869355742	67.73134958
0.852840909	53.81431232
0.865098039	52.9512546
0.870502793	56.68823106
0.841552239	52.17448971
0.886315789	65.6
0.896047431	72.58731907
0.911378446	97.07927861
0.89771987	69.2773019
0.89064133	70.22163121
0.915650118	90.89922676
0.885033113	65.2
0.906553672	86.35344828
0.859125364	57.41370893
0.866058632	56.45958596
0.874727794	71.87524172
0.835541401	58.66960856
0.871253644	61.16666667
0.903244552	83.3537037
0.906053269	81.03592233
0.875497382	60.94694999
0.93040293	108.2271846
0.920814249	104.25
0.876737589	66.6830135
0.892025316	75.6214831
0.86455243	74.06728753
0.881886792	67.1743007
0.883745819	69.01975567
0.867567568	65.23816679
0.88519774	75.6
0.892887828	72.06888232
0.917414966	112.1907477
0.904910714	81.09677412
0.894535519	98.09078127
0.818660714	45.16746411
0.846388889	53.39875467
0.922264151	79.74187426
0.916122449	75.24457696
0.903683168	80.63232678
0.913384224	86.3104363
0.898181818	79.52400776
0.917826087	81.01946073
0.927387863	108.9755374
0.895164179	84.55915202
0.899014989	86.12667194
0.917562327	93.15713368
0.894308094	80.24818919
0.911470588	91.33940345
0.926876791	82.73977652
0.915685131	101.0634151
0.896237624	63.34769874
0.908656716	69.47887931
0.916372549	89.78077156
0.881237911	61.11714135
0.921081081	115.5110649
0.888607595	66.81386311
0.904545455	81.42613426
0.905540897	96.49055806
0.906162162	105.6099943
0.864705882	67.50851047
0.902433862	78.30625
0.913203883	92.0858127
0.922580645	119.1386874
0.900512821	78.39574468
0.926194226	85.8213211
0.901196581	87.33994281
0.839365079	50.25
0.921016166	105.0432783
0.897446809	78.28294574
0.878167939	63.11072965
0.907539267	84.54965716
0.904680851	94.34151625
0.911147541	93.44883937
0.936676737	101.9511827
0.907938144	85.41053072
0.917291667	109.6884211
0.881899736	84.16720671
0.933366834	112.2343811
0.912493573	90.76967819
0.883899721	83.41390522
0.886569343	69.57275132
0.889357798	80.07898111
0.897577197	79.95289099
0.900127389	74.42239677
0.883224181	57.65386882
0.917437326	86.01342764
0.860660661	62.65238762
0.874987469	85.62896237
0.908367347	95.86811979
0.926612466	86.17977915
0.918918919	86.83975394
0.89705036	85.31541595
0.896120907	75.44817106
0.881989529	67.00477178
0.89369863	77.15920838
0.886321244	67.22807742
0.87039039	64.39958531
0.895829384	79.32567102
0.905361305	76.91277077
0.86019802	55.9612737
0.897471264	78.65299401
0.883155452	81.65783033
0.904814815	86.57837838
0.886883721	75.89683143
0.890396476	87.98948551
0.918979118	92.35724153
0.902989691	76.35987654
0.899479167	88.97327662
0.883506849	76.79742268
0.891076923	83.28021978
0.863030303	56.53166667
0.893154362	86.19429752
0.917100213	115.2369996
0.905677966	97.40289855
0.883520782	64.84698765
0.928971963	98.48840093
0.881034483	53.75236331
0.914375	90.23485262
0.862258953	78.24744526
0.914209115	84.66197229
0.862710997	64.00631556
0.904317618	69.60872738
0.895612536	95.16903293
0.864482759	68.42569593
0.87016129	77.61284831
0.920357143	104.7088155
0.89	77.34476534
0.869019608	68.26554448
0.900165289	76.84604118
0.874141876	75.77443954
0.911219512	104.741774
0.882204082	85.66666667
0.896863753	74.05134409
0.879338843	69.21651139
0.898675958	108.2819431
0.863143508	61.86353368
0.861746725	65.89936181
0.895840456	80.55492319
0.914786967	84.628125
0.866344086	61.75077621
0.902518519	80.01573034
0.885333333	90.5966633
0.900188088	89.46869719
0.857191011	61.63447783
0.893200993	87.32818645
0.885179856	88.2
0.900208333	102.0752212
0.902289157	74.08648649
0.883846154	74.07923964
0.874465409	60.88606272
0.914218289	92.6647692
0.901072555	82.24386135
0.872612613	85.15738636
0.857348066	60.85483025
0.904234528	82.12843908
0.882216066	85.03025852
0.914513716	80.5979672
0.916847291	80.46083582
0.889663609	92.05585322
0.889040248	64.98524173
0.873236715	69.70577617
0.91261708	83.65311355
0.885277045	68.51765507
0.86685259	91.18906201
0.892459016	83.29341501
0.872759644	59.43860923
0.896195652	87.38881578
0.908830549	101.9323248
0.931722595	92.57586207
0.851962617	66.94721743
0.859760192	64.88316255
0.893151927	76.63923536
0.8698	79.89346626
0.909542484	93.97341043
0.890074813	79.97259406
0.885542169	67.56734694
0.900721649	77.16674365
0.881871921	69.06401317
0.867012987	69.40606061
0.895757576	68.81123596
0.903739837	91.0773037
0.881456311	63.34142476
0.8902407	76.83748616
0.923834197	83.87581699
0.882244898	65.85274431
0.901612903	84.29039558
0.864529262	73.44298669
0.873942308	66.82005547
0.919634146	108.9989018
0.907464387	70.44253412
0.885271318	71.73204225
0.892036474	73.26807184
0.904125	94.67600261
0.879323944	80.21719734
0.882080925	80.95348639
0.889771987	71.3035605
0.881687345	59.84818731
0.866082725	59.61054838
0.93235474	88.1954107
0.888215768	76.09238708
0.880383387	70.26938051
0.845955556	59.41483308
0.880628272	65.01057439
0.873254157	69.59690173
0.888374656	79.38568055
0.935337423	95.15663394
0.902281167	71.47453704
0.895187166	72.19728318
0.872913753	67.40643479
0.896	104
0.887703704	71.76027837
0.899421222	79.79206049
0.836590909	58.19047619
0.893966746	78.86855346
0.839894737	46.95060762
0.865839793	55.93293632
0.873507853	67.0105506
0.871401869	55.2468652
0.864606061	64.80274725
0.879076923	71.01023622
0.921081081	79.2173913
0.838518519	41.45791252
0.866264501	53.71527778
0.92622449	92.93297214
0.846027397	61.30594849
0.894939759	73.21374741
0.845961538	55.31433815
0.878365123	60.85849006
0.904040404	76.55302696
0.876182213	64.23423189
0.854716981	46.5361375
0.921632653	107.4002976
0.89443299	79.20620155
0.880418848	76.40472441
0.920774194	89.64856615
0.906120482	81.49583003
0.923636364	83.82562837
0.925094851	103.1062271
0.936923077	98.24030802
0.908469388	89.0364006
0.914714715	90.71228703
0.861489842	59.3094921
0.900433437	83.24075724
0.885483871	61.45279115
0.892910053	63.20460375
0.860706861	54.19214282
0.91816092	88.52970057
0.914219114	97.88700311
0.921299304	79.76813688
0.882189055	63.86141304
0.888333333	74.54219411
0.923069054	82.87665484
0.922447059	82.56759556
0.891888889	66.31548016
0.907860262	76.98982612
0.908461538	84.66666667
0.902180974	69.27001896
0.917808219	97.14781861
0.918028169	90
0.853333333	59.12471115
0.853786848	56.32705214
0.938058252	105.6578087
0.893304721	64.95140493
0.899213974	94.94847497
0.894378378	80.6610069
0.890386266	73.83686446
0.908571429	82.58169244
0.869805616	60.04879207
0.89369863	71.95407779
0.913037975	75.00930931
0.93556231	79.425
0.831221532	43.73071683
0.859047619	57.10542447
0.916404494	87.06260067
0.865376344	65.49155521
0.854671815	63.89428853
0.904259635	73.85714286
0.900558659	75.14342105
0.899586207	77.19687915
0.894987342	69.87958057
0.888318043	71.46646996
0.849008043	50.07250017
0.898691589	70.24852725
0.857360704	48.94399331
0.903719912	93.68712289
0.912376238	120.0468623
0.915934066	81.39768174
0.905619048	83.04563953
0.882711864	67.66220096
0.892792363	63.93248306
0.932722063	91.75752241
0.913066667	72.22105731
0.819616438	40.71620021
0.869765458	67.47435283
0.91424	95.50631874
0.899176471	78.75016843
0.911056511	97.80621757
0.894509804	61.71428571
0.90915601	94.00491855
0.832189974	43.76010101
0.853407821	53.18071938
0.911652174	91.23341918
0.916275304	92.778579
0.88781759	77.90170213
0.910613333	83.89175854
0.921970021	108.6037027
0.907438017	89.89766454
0.879213115	67.72714395
0.889309091	65.86202616
0.890567901	89.34101827
0.921662338	102.9296529
0.910821256	85.73705225
0.919456522	87.07811826
0.913537118	105.2578684
0.931781473	109.2548422
0.896443418	82.83773354
0.900484429	72.30037871
0.902739726	73.81502316
0.929326425	105.3308554
0.882839506	69.6
0.931843575	120.1312217
0.883169399	66.44818653
0.91713355	83.28794517
0.893534743	89.46252726
0.912717949	111.0261565
0.922040816	77.54508197
0.911897106	81.68601896
0.868941176	60.94534747
0.866840731	50.28545301
0.88561039	64.96935585
0.90452381	65.21719457
0.906619718	76.92776665
0.919147287	102.7512209
0.91403794	88.91484135
0.884036697	66.72475248
0.88254902	57.85714286
0.908201439	75.59552311
0.899703264	72.73008283
0.898097983	80.26774164
0.895044776	85.47873758
0.924522613	82.02921348
0.887899687	75.11162455
0.905098039	73.27600479
0.885892351	70.87090477
0.901494253	78.19444012
0.922747253	71.50575916
0.913534247	85.03443764
0.895202492	83.01238739
0.923168317	111.8985126
0.918345499	85.24596774
0.932040816	129.9234973
0.904352078	82.25261044
0.90086514	78.8796748
0.887085714	69.92450106
0.886734694	65.97195594
0.913223529	78.81370361
0.901392758	85.59975775
0.893211009	76.58008923
0.891076923	77.72158927
0.904236902	79.89082292
0.902011834	85.15551181
0.898074074	97.39906092
0.886195652	86.91091426
0.926202532	96.44343374
0.917552941	93.97798518
0.920538721	87.75902265
0.878389262	74.39928645
0.910662824	96.31272099
0.899910714	84.03863178
0.924423077	82.29748062
0.900946746	72.4
0.884776119	84.10108258
0.91295393	114.6677885
0.924367816	102.2349462
0.927576602	91.42915162
0.894545455	88.11881721
0.893147632	70.21666667
0.886604651	74.92565126
0.896818182	95.31008753
0.906883469	111.2963571
0.896498801	78.9634534
0.87632	63.89565643
0.899849624	68.19306283
0.911347962	78.81229773
0.912533333	97.69316873
0.90006079	70.6
0.889012658	88.4303571
0.933978495	128.1021886
0.925048544	111.8957713
0.916691729	90.05945549
0.903222222	83.26558727
0.922210526	95.03543307
0.923555556	84.01991701
0.86	74.72406915
0.862884615	74
0.854975369	74.34742139
0.897848606	81.23073872
0.892446809	71.9841793
0.894330709	95.88148722
0.86208589	50
0.879911504	80.9480826
0.873819242	63.7551972
0.896701031	68.66666667
0.911156463	82.13990647
0.900920097	91.9035406
0.850799136	61.1683051
0.901925926	59.20399845
0.8936	84.37510329
0.8656	56.46060606
0.868539326	68.38273957
0.916838906	84.26759928
0.864785276	60.33308966
0.865795918	67.25
0.823406593	50.80359215
0.837575758	51.68881335
0.835913978	57.48287782
0.826622951	42.52763925
0.885714286	85.94458094
0.861707317	74.9379845
0.863422053	61.96565127
0.883959391	66.33333333
0.880483384	77.22693799
0.914228856	79.49072165
0.838454106	55.12160633
0.885789474	68.20736472
0.891548117	63.88757509
0.837053824	52.30357143
0.906060606	91.92007268
0.863695015	64.11844526
0.88918429	81.19397552
0.900782123	92.89923747
0.892315789	74.83690037
0.896324324	81.60324481
0.911051213	80.53182648
0.894133333	82.50141777
0.902133995	78.12159091
0.911542289	85.2
0.886798419	69.25
0.898296837	72.5
0.867411168	65.31154692
0.908688946	76.18098619
0.90956044	91.65006841
0.888431373	74.42012579
0.882360248	84.2140592
0.857171216	61.87016019
0.857952756	62.12146937
0.869017632	70.16666667
0.861067285	64.29470486
0.840314136	53.53253652
0.88136646	69.2
0.866229508	59.49416667
0.828796296	46.87179341
0.854138973	75.21082175
0.891030303	68.02659538
0.924581006	87.48783043
0.897793594	81.23674447
0.8322	48.90628218
0.904879357	103.8961122
0.882180095	72.30349672
0.882194514	79.06424581
0.884498778	75.7444049
0.923741935	111.3333333
0.902647887	73.65369346
0.85504065	56.33519034
0.871724138	63.31694511
0.842262211	58.14044289
0.901118012	64.91102662
0.893756614	76.12340426
0.867780679	62.98809524
0.902679128	86.25
0.873928571	64.86792453
0.895598086	81.68651904
0.8845	70.66666667
0.865179283	57.42227979
0.8434	53.08793187
0.897493333	76.02397476
0.839623824	51.64828478
0.882437673	64.75464374
0.867131367	63.64045001
0.88964539	72.40730337
0.866323907	71.06980132
0.904299065	70.81831373
0.8532	54.03767123
0.902142857	82.72779136
0.845605096	54.24837808
0.910649351	64.71661
0.874202899	53.16307299
0.94097561	99.13471503
0.926065574	89.33333333
0.801290323	43.69258034
0.932093023	120.7506752
0.877090909	67.05574043
0.876460177	78.47744037
0.860566038	54.11589404
0.83875	55.64873404
0.914745308	99.25
0.934716981	72.60146084
0.897979798	70.20287684
0.87	70.41533546
0.882181818	79.75521505
0.920935673	97.5
0.829577465	44.24958481
0.873411765	49.56610399
0.937454545	92.14793256
0.902200957	84.43677967
0.892933333	74.68503119
0.878323353	60.28014184
0.888167539	64.56712296
0.916375	103.4599948
0.91696	84.91947566
0.877669903	60.46643648
0.880306122	63.4877494
0.883415978	71.01939199
0.889039548	73.57871008
0.914920635	84.38410596
0.8684375	70.07484407
0.887368421	78.17326439
0.846792453	49.2448169
0.912238806	84.11656599
0.928756219	117.3824287
0.880366972	68.06649249
0.874444444	59.04244482
0.843333333	50.4
0.869176471	54.34418283
0.874210526	55
0.883076923	56.76174249
0.84784689	46.6
0.909140893	79.24553734
0.868090615	61.80863309
0.92835443	91.59868421
0.919786096	84.92974874
0.845478036	49.92720108
0.861941748	63.50156549
0.855975232	57.10385133
0.937916667	120
0.892258065	66.27659574
0.866329114	81.02901024
0.919047619	72.30686469
0.878230088	76.3602815
0.890716511	74.60190521
0.888888889	65.98777648
0.908297872	83.57075078
0.881073826	59.81028466
0.916923077	88.14590861
0.933770492	101.3067506
0.894364641	58.30952716
0.882926829	70.79118136
0.902568807	70.58333333
0.937399103	77.63930065
0.899781818	86.63768906
0.920821918	100.0588134
0.881702128	68.80820113
0.882269504	68.01199426
0.837628458	47.34351966
0.917305699	95.50079872
0.882089552	70.65492958
0.843506849	47.7888021
0.917534247	64.08707322
0.835402299	43.60299756
0.879615385	52.83616559
0.845308057	44.40786521
0.913931034	84.5
0.923846154	76.40038939
0.874871795	52.26182931
0.886963563	80.57588341
0.845268293	54.87049006
0.898217822	82.30363985
0.897362637	60.20340704
0.875514019	52.39082465
0.9296	94.14822688
0.84556701	58.39831697
0.87825	64.15135135
0.843393939	55.8749676
0.922309278	99.9557971
0.891086957	76.37614035
0.909209809	74.86761364
0.932271386	90.75
0.915498392	94.00244025
0.861129032	63.06231082
0.854311927	60.32178082
0.889534247	83.43915762
0.877125	75.22971516
0.869411765	72.7782813
0.924081633	116.9723895
0.902743142	76.0720204
0.905714286	109.851711
0.904692737	76.4
0.884247788	70.75188648
0.88862069	87.1306038
0.918079096	109.2971275
0.885253731	75.0658866
0.861016949	58.82712298
0.896774194	84.35880549
0.882408377	72.51646027
0.862578397	63.87365839
0.868242424	57.90902367
0.906586103	90.08913807
0.886857143	73.56132479
0.85914787	58.26088693
0.854488189	55.56337909
0.839566396	49.27208084
0.905402844	85.30694268
0.8824	64.8
0.886349206	73.67064097
0.883349282	66.61400866
0.880581114	67.88706912
0.87950495	68.43282901
0.813333333	40.02231208
0.861791045	68.94083527
0.92412844	103.1129333
0.905417722	89.41416432
0.835282555	49.42026731
0.906289753	76.75
0.913188854	112.5277103
0.899781182	77.28411724
0.881028939	65.56837607
0.902305296	99.48196802
0.882152975	58.18807132
0.867116883	59.35493574
0.915759312	85.9607021
0.881916168	61.37142857
0.826514286	38.25267296
0.814311927	55.6008845
0.883900227	61.40912057
0.908630137	72.86739963
0.89442623	72.06466584
0.854036939	59.80475666
0.86025	58.41801802
0.887692308	77.6
0.837814727	49.72563886
0.890962963	71.01521688
0.869772152	63.97775185
0.90470948	78.07329811
0.894186047	77.65127674
0.87936	52.07996711
0.913417722	123.2881597
0.88797153	77.79500158
0.894067278	77.71336953
0.886927374	78.84581384
0.868837209	71.91662397
0.84	56.6920904
0.863125	63.98268893
0.87334873	59.36752807
0.91184573	89.26160991
0.897456359	79.22747197
0.901656805	69.49886579
0.922767296	102.7971698
0.922967742	86.42206104
0.884827586	67.92976612
0.918333333	84
0.896380952	78.32687468
0.896802168	72.06725955
0.903850267	81.03803379
0.847232472	50.24064796
0.861733333	62.53426573
0.882070845	72.5156824
0.904717949	90.17673616
0.901283422	90.30608246
0.854565217	62.63092874
0.806831956	40.85
0.870460705	57.43183744
0.928	100.815149
0.906175637	95.75195442
0.925200946	95.60221907
0.902030769	78.33648583
0.936368039	82.97094595
0.912788732	82.53655677
0.915601023	104.0890523
0.915494881	95.38733748
0.887857143	62.10034028
0.909447236	87.36915765
0.909915966	82.32541142
0.898930481	73.41339313
0.923459459	106.9888825
0.920114613	109.6456289
0.929848024	96.98398165
0.883712575	72.54722419
0.884591837	63.78826916
0.856138829	52.14006256
0.922193548	84.83703085
0.900397351	78.26303491
0.896199377	84.12967193
0.925202312	102.3511546
0.909189189	99.89164751
0.927121212	117.7671978
0.907103825	92.51193724
0.888658824	67.59101973
0.905799458	87.95734022
0.918883249	89.42356407
0.90877193	89.63417618
0.904	83.95994436
0.86122449	68.8125
0.874228188	68.95656985
0.90497561	79.45329154
0.900855615	89.71737461
0.928716707	101.468661
0.903212435	83.65100671
0.86027027	55.87788796
0.920965517	75.91549605
0.898979592	90.23191337
0.907692308	85.4
0.880327869	67.89674966
0.920461095	100.0591969
0.912881356	75.89302326
0.903976945	75.89738562
0.898857143	81.49449005
0.883381924	65.50046873
0.895953079	79.16981398
0.912374582	69.46775358
0.9215625	109.3505658
0.909354839	79.2
0.892141176	77.1482723
0.907047619	85.9162844
0.905647059	71.03300971
0.903186441	85.65675335
0.904900662	68.14285714
0.88817734	82.60526316
0.890401891	77.65186783
0.898679707	79.07835234
0.904045584	87.28891025
0.898760108	72.89032402
0.890555556	71.2836767
0.892345679	94.92067342
0.908669528	82.40909091
0.894707521	80.03284869
0.895022624	81.22824388
0.90023166	85.17580326
0.892095808	101.6793047
0.908451883	86.98420951
0.888	81.54782855
0.920337079	100.0150779
0.883428571	67.24058353
0.913156627	80.82223072
0.890506024	80.64704212
0.898917379	79.18205318
0.877062937	57.65392157
0.904161074	84.20857936
0.885872576	92.43807166
0.927335244	108.0874183
0.914255319	83.96677974
0.935955679	122.6848592
0.893498759	74.21328872
0.883875969	69.26603936
0.889343066	90.70529983
0.862446809	60.03210273
0.874530831	59.76472616
0.883658537	67.12982833
0.889238579	74.34859379
0.895555556	78.78101981
0.858277512	61.88447627
0.886053412	76.03740392
0.898476658	82.11506527
0.865285412	66.5625
0.897948718	91.30020955
0.89875	105.8174446
0.908732394	103.9420266
0.870505051	67.1636953
0.873962264	62.33156028
0.897235772	72.64545455
0.883410853	87.8061442
0.869928741	61.14256604
0.881260745	82.7113746
0.895936675	95.83056641
0.914285714	85.82836478
0.894814815	72.22716442
0.891412742	66.83117835
0.889577465	83.34977527
0.883939394	76.67038102
0.874890966	51.21432833
0.917126437	124.3855157
0.919695431	110.140214
0.920871935	102.0355053
0.890139276	78.3180284
0.90565445	84.29857127
0.888900524	76.02386306
0.904342508	79.22727273
0.9040625	98.99171609
0.908796296	95.67894517
0.88681672	60.15744152
0.899016393	78.68259889
0.913862434	96.2511274
0.921552511	112.255618
0.878084507	54.14285714
0.875935829	78.81997983
0.889246231	72.41652004
0.895175879	82.48181818
0.896117216	71.46283784
0.890881612	72.37953183
0.858397626	64.13845316
0.910171429	79.84257633
0.884073107	66.09223135
0.910031546	100.1727188
0.894111922	91.61705751
0.878921002	57.88567405
0.867750678	70.37325708
0.860583942	72.60543697
0.882393162	66.7972488
0.875	82.56342669
0.908228571	108.4963816
0.848729017	53.08030415
0.887672956	71.67231462
0.929043478	123.0678285
0.911413613	78.46447368
0.867272727	71.64164038
0.896022099	84.91875876
0.891636364	71.76525783
0.911408776	96.90399439
0.879237057	65.16666667
0.907207207	96.14009713
0.904945055	74.41967213
0.883546392	85.10698925
0.913287671	102.8443604
0.874466019	71.56298096
0.883276836	82.26227819
0.886509186	70.02023499
0.877734375	72.87748101
0.891131498	81.71658416
0.908095238	120
0.905945946	85.06818182
0.855498575	52.10084882
0.906666667	101.0792708
0.892307692	80.7291881
0.882040816	75.21499935
0.893214286	71.10797423
0.894147368	75.88016113
0.912544379	80.35746945
0.889230769	74.16711957
0.893333333	82.64232303
0.870799031	66.53374099
0.920909091	94
0.858289086	53.04060462
0.906418605	89.66270518
0.911435523	90.87362026
0.877980769	66.50005034
0.89060241	70.7231569
0.883240506	63.18954377
0.915672515	94.11006039
0.86226087	55.62940785
0.890445104	83.32636538
0.910555556	71.27482014
0.913679458	77.30657785
0.902032086	81.72785721
0.898412698	73.09369369
0.853501259	56.55975801
0.888111888	66.18180532
0.934234875	87.91479944
0.8944	77.20391727
0.895399061	84.375
0.899665552	78.64775972
0.885382831	76.78371297
0.90416185	85.74707982
0.880965147	66.16666667
0.835714286	43.91111111
0.869319372	61.77727214
0.880545455	66.89805345
0.893192612	76.35653859
0.905149701	95.96217086
0.890418006	70.16806029
0.849484536	49.22204529
0.921459854	73.91714494
0.906704545	77.12924002
0.930235294	92.48618707
0.920470588	78.44089424
0.903563218	80.80011743
0.933821138	93.00821792
0.884921466	69.48183362
0.881758242	65.49918344
0.915175879	105.6048708
0.897846154	81.3
0.887819549	67.45700967
0.883791469	70.42311064
0.931757576	96.5707274
0.898402556	60.60993111
0.903197026	69.76853612
0.83481268	47.99429399
0.870529248	68.22269692
0.885157233	64.2125937
0.915747508	86.17884302
0.889547325	76.91734361
0.891140584	72.52780612
0.937070707	99.82588699
0.913110048	82.93129549
0.90680203	76.77759166
0.869253731	64.2979722
0.886195652	81.91253687
0.87456	63.89650538
0.90953271	79.92712485
0.891462687	62.57612652
0.91797619	79.75673687
0.902198391	80.54540011
0.915216285	90.22590803
0.921436464	81.322972
0.877142857	68.63679068
0.895740741	75.0803485
0.920861538	90.3474272
0.910315789	76.83921569
0.921850534	80.30036951
0.869068323	55.27274438
0.921419355	88.93652393
0.881542416	67.83863198
0.832024169	49.82268435
0.913054662	91.59348727
0.950857143	105.941539
0.913913043	89.04507974
0.907780679	77.43892944
0.924724409	89.74850986
0.832366412	47.06229215
0.896518771	58.9869989
0.902598187	75.43422828
0.898032787	78.02593085
0.893253731	77.57790616
0.889969231	67.57707006
0.906373626	68.16393443
0.92407932	101.8800024
0.891654321	75.50267369
0.944808743	93.50409836
0.911717647	73.2730481
0.819947781	39.83501119
0.893230769	73.32989617
0.917539863	120.2019231
0.902909091	78.92143504
0.920220994	88.20422515
0.909510086	96.83290082
0.871884058	65.79712002
0.827977528	45.26617758
0.884504021	63.06258257
0.946060606	114.8862299
0.907741935	75.04217411
0.922236842	117.5849057
0.921623616	125.1300223
0.909213483	118.6801177
0.904094955	84.609375
0.885575758	76.11026152
0.916460177	88.89946982
0.909349845	74.61358525
0.932992701	112.5302632
0.932144847	86.01342764
0.932105263	88.27614297
0.9205074	85.78799628
0.9346	90.77919062
0.882519685	79.45419847
0.920441989	101.2496582
0.913227991	72.27018507
0.94406015	116.8635627
0.897532468	79.85020642
0.922139037	96.8705074
0.879787234	71.04820085
0.932747253	116.8409239
0.911578947	96.18526786
0.880784314	76.99685209
0.913333333	80.92354177
0.903164179	89.75
0.892063492	89.29018568
0.850672854	58.63381415
0.862436261	52.68800596
0.890526316	60.33189209
0.918634812	110.9766827
0.9	91.06457565
0.911027027	79.10542636
0.907428571	78.24347826
0.896888889	68.20359281
0.907166667	71.43937084
0.91124183	102.1652422
0.885122616	66.78703474
0.90677686	76.64530495
0.892275132	72.23624115
0.891730205	82.55666886
0.924642857	82.66666667
0.868325359	58.25
0.93974359	90.7195572
0.928809524	105.6939123
0.892137931	70.65
0.889180328	63.87588967
0.911803279	78.86342881
0.895488722	78.17177917
0.920432432	101.6328879
0.916942675	77.93074901
0.919566787	100.3333333
0.884648649	66.73054004
0.879331476	58.94473103
0.913710692	95.10510012
0.921107692	82.12006115
0.908181818	77.06131401
0.912463768	77.06767581
0.885873418	78.12078313
0.887946128	73.33529122
0.893872832	71.8962363
0.897692308	75.71495054
0.904647887	76.77484783
0.919019074	93.1486407
0.932491694	92.48219228
0.900057637	79.39643177
0.904023669	60.88181818
0.917615176	91.88665803
0.930626866	103.3165649
0.889855072	73
0.884369748	72.3746988
0.921242938	95.32109005
0.913333333	74.66060012
0.936348774	94.08070571
0.877806452	68.71662412
0.906726457	82.33333333
0.901104294	74.43920264
0.872227979	66.3899741
0.913254438	95.86100303
0.880714286	69.67241379
0.868154897	58.70965256
0.928062016	87.22377789
0.868349515	51.73285224
0.91468144	84.04218362
0.921904762	78.50550122
0.867361564	62.70029644
0.931906005	101.75
0.924258555	79.67875913
0.914545455	96.74037028
0.911017544	79.60308321
0.915407855	81.67998035
0.878510029	63.90190129
0.869462366	79.83033708
0.857656676	65.45416667
0.853068182	55.16602317
0.88671875	66.6730038
0.891686747	68.46069652
0.8976	72.56928839
0.91	77
0.891844156	83.70780868
0.868794326	55.5443031
0.898601399	77.5
0.88937931	72.62965946
0.87657754	93.05569948
0.908628763	75.29391892
0.920875	86
0.882420382	69.75963489
0.904	71.95890411
0.854005935	66.12574098
0.925611511	78.93819253
0.88863388	87.24074691
0.895147059	85.39288308
0.838576512	52.56284255
0.878842975	70.33420891
0.851481481	51.50398096
0.868082902	65.12363456
0.873880597	70.30542748
0.839173554	50.92853535
0.90700361	86.98828524
0.884819277	58.69341386
0.886472492	77.05989755
0.93216	115.1512435
0.848571429	53.88392411
0.94445283	134.5646315
0.901183432	80.30400428
0.861754386	57.4222755
0.924142395	77.85784314
0.891145511	73.22942404
0.897580645	80.42263068
0.906100796	78.70929368
0.895838926	85.97554571
0.915465116	86.70046083
0.905964912	91.1751604
0.905167173	95.57419131
0.876793893	63.05
0.903304348	76.3698494
0.883424658	81.2950127
0.856803653	49.84682267
0.848942598	55.0986126
0.909886364	75.43162218
0.90867052	79.21875197
0.875414013	65.77297297
0.902484472	75.91892579
0.890557185	69.24321245
0.861176471	70.1960589
0.88484507	84.54332479
0.867973856	59.36206897
0.861021898	70.68787118
0.885027322	68.68126487
0.882857143	68.39211176
0.849481481	59.29676958
0.893046154	96.83721498
0.876686391	68.02801932
0.927173913	94.36389343
0.916972973	80.98828843
0.840837696	52.30539191
0.90512	60.67971308
0.897206704	72.14610245
0.856851064	64.80982906
0.901524664	82.33333333
0.920353982	90.75
0.898074074	71.76323251
0.8596	60.83781068
0.909939394	89.00719598
0.866976744	68.5
0.895919732	64.98568686
0.876512262	67.72786144
0.904854369	83.25
0.908135593	73.51285277
0.84859375	53.06775922
0.876011396	60.74438202
0.883478261	66.31784465
0.85762963	53.33231707
0.899027027	56.90403077
0.914341463	86.94007267
0.8605	55.11385503
0.846666667	53.59903382
0.88885906	75.63888889
0.853173077	52.5846375
0.873351801	70.78697718
0.873873874	54.68826299
0.906306306	67.68646409
0.863183673	54.15223983
0.91443038	65.93100322
0.889940828	59.97706753
0.902988506	66.08426323
0.847878788	55.38461538
0.939183673	79.02032577
0.786146341	32.09027068
0.907560976	68.11070234
0.919344262	85
0.884770642	62.63106074
0.884770642	59.94410948
0.867246377	73.99455041
0.886634146	63.3295836
0.813333333	48.21495702
0.837385621	42.65597983
0.91047619	71.41237828
0.894897959	62.6841035
0.864578313	45.52023246
0.877798165	75.58911522
0.884210526	67.33808004
0.888	61.86089239
0.910588235	70.84165572
0.87382716	66.18838994
0.907948718	72.31144108
0.867659574	81.54738858
0.907945205	97
0.851428571	59.33876104
0.851347518	36.24522308
0.864693878	54.90984098
0.913154362	75.17592593
0.896521739	72.73715399
0.866666667	60.59859155
0.854	70.23111526
0.907586207	74.51824818
0.892244898	52.11149228
0.863265306	65.24804382
0.871238095	67.38694271
0.90896	86.12618776
0.865234899	57.91848617
0.855609756	45.10584471
0.908520179	74.76593137
0.921627907	83.99384345
0.825517241	46.02796631
0.860304569	55.25
0.919805825	73.66248694
0.877575758	53.98733583
0.95245283	97.65411765
0.903548387	70.66064982
0.896832579	70.88902353
0.884740741	62.65571039
0.888818898	57.58985751
0.938021978	85.6740464
0.874482759	64.18564151
0.8816	74
0.892110092	58.68645084
0.854488189	48.97756248
0.843333333	46.72069301
0.931245552	98.24371233
0.859753086	57.41298739
0.905454545	49.42778852
0.907777778	75.69168421
0.892192513	79.69450067
0.898761062	65.92867868
0.89	63
0.90025641	60
0.914545455	65.02688172
0.868823529	46
0.892215569	61.32598039
0.921100917	88.87567662
0.89443299	60.63576159
0.806734694	40.81508516
0.891120332	66.9843978
0.915555556	97.64773544
0.853670886	53.40065728
0.923779528	75.5
0.904285714	75.02786378
0.890612245	58.82040787
0.848211921	58.90919602
0.914942529	72.64850603
0.916222222	77.61714973
0.848288288	43.23667712
0.873181818	66.66666667
0.861611374	68.21562586
0.905862069	70
0.90939759	78.75146901
0.858834081	54.31469681
0.788841202	34.56435006
0.852751092	57.04952226
0.874567901	71.29827774
0.886519337	69.71572519
0.950857143	136.4206114
0.88778157	70.5012764
0.883987915	76.34791346
0.88918239	66.25355649
0.88772846	82.8405177
0.875555556	68.02592835
0.8578125	58.28571429
0.878181818	64.9
0.851895044	64.54282962
0.877953964	79.23927948
0.938864629	92.94208796
0.872276657	60.90692455
0.927261905	93.94102296
0.908615385	77.30951114
0.912020202	85.15836299
0.858327273	69.65186827
0.897435897	75.04876052
0.89122807	74.18691589
0.811626298	43.41976705
0.883789474	78.89485913
0.898709677	76.57446719
0.89040293	78.22990907
0.863800623	57.73
0.913563218	90.91292639
0.889516729	64.9638009
0.887641509	71.95506488
0.869300912	63.09217829
0.834938272	51.55555556
0.907267905	78.37727273
0.882601626	69.78504579
0.883574468	54.22403725
0.902844244	79.07524975
0.879453552	69.58352948
0.876823105	57.0641719
0.76730038	32.47933357
0.904822134	69.69391026
0.916805556	84.1494994
0.892081633	63.01724572
0.882588235	64.77498697
0.882316602	65.63807488
0.926534653	88.49129149
0.920895522	86.49257482
0.877746479	62.09026217
0.872492669	70.32019514
0.876804408	69.21270521
0.854180602	52.2196243
0.89379845	70.5
0.883010753	62.12166382
0.882676056	61.6
0.857104377	61.95524476
0.856819788	52.30636266
0.901699346	61.25179856
0.870625	56.62983665
0.792840467	34.26891514
0.869967846	59.12772899
0.895327103	75.94241954
0.834797688	44.19182296
0.872421053	60.69356524
0.911735537	91.77567815
0.916941176	77.09849188
0.855833333	56
0.85023569	51.15292182
0.913165829	91.72843957
0.888093385	70.25
0.915139241	101.8075843
0.867559055	63.51535776
0.87832636	68.22752124
0.866319218	57.91885281
0.871775701	61.41098465
0.890710383	69
0.914675768	98.42922374
0.910410095	104.6740506
0.919846154	70.93124612
0.911524164	92.89778646
0.897754569	81.95575119
0.883849372	59.03992421
0.907716535	75.72310728
0.880914286	69.72806604
0.920486322	78.53858346
0.866036364	62.06707814
0.857247706	55.70171754
0.891835206	59.09789621
0.901374046	76.49128713
0.911111111	76.96106557
0.884087591	74.5
0.906013986	81.13616286
0.8586	60.35640114
0.839382716	49.71428571
0.899481268	59.91542597
0.91408284	79.08371952
0.933742331	96.30768983
0.904982456	68.43708657
0.913509934	83.0560321
0.906260388	71.36642131
0.911934605	72.36752725
0.91059761	88.66710297
0.878989899	63.02209977
0.913892216	94.18195315
0.923890578	88.25
0.908974359	79.44138929
0.936700337	100.2175456
0.929364548	88.20391409
0.900115607	75.87558234
0.898210117	73.7477209
0.947751938	120.9621128
0.89036036	59.88967436
0.914191781	87.02404301
0.925034014	98.73972603
0.917934783	92.35483871
0.896717949	76.74146341
0.928363636	118
0.943685801	106.5335962
0.905168539	76
0.915351682	79.07905138
0.913103448	129.0994803
0.944878049	92.83915661
0.922352941	91.29738562
0.897665615	75.76734877
0.87799373	66.67303371
0.895157895	90.94257012
0.915690608	96.5
0.9	70.63496646
0.942842105	119.6692747
0.912476489	91.80486752
0.916749117	74.15942844
0.906319703	82.76137975
0.903425926	73.30572887
0.913202614	98.59417122
0.884914286	72.08286391
0.916859504	123.7122905
0.909285714	94.3670281
0.926352357	96.39121929
0.924079602	94.00715556
0.920121581	85.91781184
0.89566343	75.18303209
0.895728814	72.2363627
0.914940711	92.33333333
0.918794521	85.7903203
0.894554974	68.56948215
0.904492754	80.6429518
0.909746479	79.52257978
0.930755287	82.5523743
0.916467236	84.62913792
0.921521739	110.3939024
0.899452055	79
0.874597701	59.68901104
0.882753036	82.70382883
0.847220217	50.4688755
0.874896552	68.43287605
0.889507246	75.57857865
0.89897019	64.28883136
0.893175074	83.9476257
0.901818182	88.61027287
0.893710692	93.3101287
0.886025105	70.65362857
0.898967742	87.03015289
0.906947368	82.72136729
0.931412742	100.0278848
0.872804878	64.25549484
0.92795756	101.7232952
0.866257669	61.53621495
0.921690141	88.24271413
0.853838384	47.76931922
0.885423729	72.83333333
0.920516129	102.1263783
0.911761194	87.73375835
0.902659574	80.87591241
0.928707483	106
0.868	55.41372998
0.878473282	73.948
0.874199396	57.76858853
0.902516556	90.16110293
0.902543353	78.66531893
0.883076923	67.3776621
0.912645161	89.81400275
0.834782609	54.88352638
0.89187935	78.31164717
0.90638961	80.45460526
0.876636637	65.8570356
0.858992806	51.45474957
0.892466125	78.9385918
0.859796954	77.79444444
0.898718663	86.57395833
0.895679287	84.50163131
0.903003195	67.4
0.89368932	70.33004838
0.891059908	87.94583684
0.866530612	53.54795561
0.879453552	72.09090909
0.938608059	95.46932953
0.900377358	74.43893133
0.892225519	56.09453555
0.880138889	73.83019633
0.886123779	85.44376372
0.92196319	87.5
0.894313725	59.38389513
0.892041522	82.50627615
0.897964912	75.08005618
0.893780488	84.6966967
0.896029412	77.20373514
0.919363057	91.54232969
0.91119403	97.33333333
0.903894389	65.5052062
0.882734177	74.75790094
0.924487179	90.94396504
0.907012987	72.64825442
0.898685121	71.5063639
0.89968254	97.19325394
0.862531646	55.06665583
0.903	76.97916416
0.906915888	92.20761381
0.893063584	68.29644269
0.907702703	82.47432961
0.870903427	72.30306972
0.888951841	81.75631035
0.885369863	89.88257576
0.91039604	85.89953344
0.916618076	103.3060631
0.891860465	80.12897312
0.928396501	125.8906498
0.894117647	79.29625668
0.913204633	80.31811057
0.875692308	83.83111285
0.915813953	89.93536804
0.870708215	63.08466667
0.913531353	99.38235294
0.878271605	64.63040745
0.917406143	95.63111241
0.911523179	89.81363404
0.8995189	82.64654152
0.905882353	81.44684451
0.916571429	98.06059514
0.935434084	102.0402299
0.888963585	87.49978325
0.88858006	61.51907631
0.898842975	73.77393526
0.867625	54.2590998
0.902005731	73.3137931
0.909486405	89.97133028
0.904788732	80.52538531
0.86397351	66.34137661
0.91654485	91.13364587
0.899120879	67.67552768
0.882048193	74.70928135
0.929285714	120.0199867
0.897557756	91.84904394
0.869520767	68.31711699
0.919328859	107.925443
0.902450142	75.9886725
0.855075988	58.83333333
0.886915254	63.85071542
0.901690141	91.83798926
0.883558282	73.41463415
0.872661871	65.02969434
0.906049822	82.73887094
0.912213333	90.64872263
0.886745098	93
0.911701245	84.62807606
0.924603581	92.49234711
0.904055944	78.12221286
0.892307692	64.21353855
0.896385542	95.80753138
0.890419162	64.69102481
0.917483444	91.73628692
0.872251309	63.54065041
0.889005236	77.68541667
0.903577713	83.50144927
0.908753623	76.2464865
0.920591716	92.11607143
0.921555556	99.86969281
0.883225806	61.75907433
0.91504886	75.90503294
0.930752688	114.7599556
0.869285714	54.43285421
0.886648794	63.96111111
0.937459283	107.9179802
0.898871332	72.57480994
0.900740741	78.58918272
0.871145038	51.00523376
0.875803279	60.99501718
0.896842105	70.27525305
0.851339286	49.74922774
0.885066667	77.34476534
0.922683706	86.38905483
0.891358025	66.85360655
0.845048544	54.76007423
0.920828402	123.8806689
0.916470588	84.09201631
0.905428571	86.90157312
0.906404494	87.25543478
0.925524862	85.38632826
0.892825397	65.93838103
0.90652921	69.95170592
0.891743119	65.48225806
0.908082902	100.1997307
0.890982659	61.85018759
0.850647482	44.93625445
0.865300668	59.125
0.935083799	105.234831
0.886404199	72.12305605
0.901315789	84.45606746
0.892542373	63.92363239
0.887010309	71.06844254
0.903796034	78.14656655
0.891235955	74.15533981
0.893084112	72.01125362
0.910613333	79.8
0.916582278	79.06424581
0.915375723	99.89727853
0.906666667	68.84278693
0.894132762	62.1355871
0.90961039	69.69054134
0.881340206	77.53833593
0.929722222	83.72954783
0.888899522	57.30365707
0.891917098	67.40271493
0.899506849	100.2808266
0.924959569	105.0434528
0.923380282	77
0.882711864	70.09934935
0.919663866	81.04370247
0.890821256	70.20549628
0.897405405	73.86923977
0.911216216	81.21212121
0.892953368	74.05213904
0.914184397	106.8521518
0.868218527	60.50462509
0.8525	51.75643449
0.916352201	77.92710918
0.927854985	88.75
0.924651163	98.72374608
0.916654545	90.06425587
0.915469256	74.69205114
0.833025641	44.79857919
0.901333333	70.56586453
0.928028169	87.49184149
0.901058824	78.25456581
0.922185792	102.7838102
0.905665529	86.27595362
0.924155844	85.94919905
0.905943152	80.90754717
0.904715447	69.31576592
0.934652406	81.39562197
0.895435294	85.77309417
0.885	55.34810711
0.889042553	60.19184652
0.932418301	96.86609719
0.905674931	85.99648278
0.92189911	79.8023773
0.906490765	79.42659907
0.902114804	80.15484975
0.858888889	58.28451947
0.885957447	63.66229079
0.947107438	133
0.905631068	81.47115385
0.921190476	100.8656553
0.921333333	91.94137542
0.90962963	91.3727133
0.899007833	93.24711258
0.907377778	83
0.918971061	78.67253663
0.900759494	74.44190263
0.92780083	84.75418693
0.912346939	89.70813797
0.939111111	106.8873597
0.900705882	78.52839248
0.894986523	75.09286469
0.901011236	81.01971108
0.90993007	73.22484554
0.910086455	99.15303909
0.904210526	86.68753877
0.905151515	75.6022647
0.897159091	77.07167051
0.909044586	72.19063249
0.911571906	100.6125759
0.933424658	92.57337584
0.905488372	92.48242037
0.920981595	94.94911139
0.914037267	83.13058748
0.89815873	77.32625441
0.850740741	41.14548338
0.919090909	86.51592357
0.895835777	64.17348131
0.913057851	85.03278689
0.91539823	85.34322346
0.917314488	88.20190295
0.902162162	75.90294118
0.913915493	86.20775426
0.919628483	82.22548679
0.938241042	103.4888337
0.892733119	73.00817764
0.920979021	81.24859039
0.897164179	86.40518962
0.916916488	82.12046784
0.879623824	54.29139946
0.911212121	81.32778356
0.900368098	83.51068376
0.87161512	67.40350567
0.902706767	87.45267211
0.914124294	84.74183914
0.928338762	93.51061641
0.906896552	85.33333333
0.906239067	79.89334352
0.919562842	89.78639241
0.911219512	71.69234239
0.870933333	65.94390459
0.880538721	65.28712133
0.897724551	81.45444947
0.90591716	77.9159371
0.89228169	67.92836227
0.92183908	93.34107579
0.89109589	85.98382319
0.884341085	64.87745632
0.929043478	86.69706776
0.905745856	87.24488491
0.921212121	90.82154714
0.906531987	83.82544851
0.88722063	76.86325873
0.886231884	87.90942458
0.87533123	63.28520761
0.910789474	80.06238185
0.903452055	84.43998276
0.917558685	70.32292549
0.882215385	64.95277778
0.918084507	104.8293769
0.946801347	116.0025747
0.908214286	75.375
0.869135802	72.47209739
0.939082569	101.0603793
0.908058252	98.079099
0.903169399	88.87520414
0.928207792	141.7531865
0.89125	73.95434139
0.894254144	81.40874292
0.885355191	69.13959278
0.899905213	74.05266269
0.918226601	87.37466783
0.912542373	82.96528256
0.919052133	120.9553281
0.898873239	82.0836524
0.892125436	71.34605677
0.870604027	60.55835141
0.894213198	70.18603256
0.903095238	72
0.892124646	61.86419816
0.898913738	103.8232323
0.864274406	52.3125
0.863098592	54.26518967
0.898596491	85.84066374
0.908650138	88.74089404
0.884752475	65.70320974
0.918743455	87.07102665
0.86206235	64.75665399
0.913108108	73.67088608
0.924210526	90.19128377
0.899710145	64.34353837
0.881371429	78.2519038
0.906278317	84.3956422
0.892423208	82.16243541
0.856487455	60.75822454
0.9	72.46091496
0.854662379	60.22914457
0.917681159	73.31687612
0.860923077	56.47282781
0.880764331	73.58869153
0.850685579	51.90107881
0.847066667	53.04125158
0.905109489	85.38790832
0.880621118	64.81598441
0.858703072	65.75263693
0.832846715	47.53321879
0.886315789	78.10206038
0.886097561	71.46713533
0.898222222	77.42696109
0.928656716	89.7997936
0.891368421	74.4887813
0.882697947	67.46969697
0.86440678	52.87930804
0.847732342	51.36775683
0.874333333	55.45970149
0.876464088	69.25119779
0.885032258	81.79971876
0.917754386	81.79238445
0.897241379	87.07956052
0.919701493	102.1741779
0.895634518	66.64648656
0.902622951	83.54749568
0.92	86.6125
0.891938462	67.82912386
0.882958904	86.77401937
0.899543379	70.52238058
0.855244755	60.23652953
0.941453287	105.0371908
0.882968198	68.68645911
0.908114286	81.08016304
0.894946619	83.51371445
0.878599222	87.46541502
0.861828909	58.27573529
0.896758893	78.24522755
0.865612648	70.78866821
0.847182045	53.240881
0.861309524	61.90909091
0.874964029	70.36161525
0.862408964	54.69533845
0.843879599	59.83247232
0.87598513	70.97797767
0.949392265	107.2990915
0.887253886	68.30586488
0.871309524	68.16851441
0.895162455	60.2
0.882666667	62.29227939
0.863776224	80.04767587
0.876933798	62.2
0.897525773	86.38040767
0.928163265	100.0422662
0.848797251	52.5
0.895267176	66.86917098
0.8645	64.66735077
0.891428571	61.69688458
0.867900356	53.72661397
0.89697561	72.71403509
0.869756098	71.26505809
0.868504399	58.99435711
0.864105263	61.02629042
0.912628399	81.94927702
0.890909091	76.29141313
0.890131004	71.54302286
0.894040816	80.8872933
0.892926829	79.8037347
0.869953488	58.79369398
0.84443038	57.88888889
0.845060827	55.21297538
0.871428571	70.11764706
0.854358974	51.62195122
0.846530612	46.53002224
0.875111111	61.52619097
0.932962963	61
0.878823529	58.21029668
0.924285714	66.58980622
0.926041667	99.4556962
0.918846154	64.42105263
0.752653061	32.38085106
0.867252747	63.35987701
0.857931034	34.97638583
0.880233236	75.01705723
0.90173913	78.50343008
0.929411765	75
0.857283951	55.97168171
0.872592593	78
0.908686869	61.5
0.856734694	61.31955763
0.897119342	77.10920691
0.851011236	43.17377418
0.84556962	53.59644586
0.837829457	40.51739691
0.914230769	91.56594818
0.905565217	68.34820308
0.877927461	62.02583333
0.920273973	68.74452555
0.88972973	79.65625165
0.923883495	79.22997795
0.888	54.4489502
0.859541985	50.19046846
0.887203791	56.86214653
0.867401575	74.27855211
0.924418605	93.08032129
0.914450867	75.12552077
0.878518519	53.31395349
0.903272727	62.6908905
0.859615385	59.22323521
0.875414013	62.13908451
0.870857143	57.94512195
0.917837838	113.53811
0.859753086	48.52272727
0.833095238	45.36842105
0.930162162	78.7382085
0.903333333	64.41958042
0.856774194	50.94186047
0.865057471	45.6647693
0.921025641	93.12611807
0.911258278	61.1857862
0.899047619	66.5625
0.882366864	78.5152707
0.918678679	80.58150104
0.943783784	105.2652102
0.91260274	77.24452555
0.9109375	101.1297365
0.919583333	70.77066617
0.886875	44
0.908402367	53.00076923
0.8776	55.08835341
0.845517241	50.0547155
0.928602151	76.77680895
0.89773913	77.24497429
0.860689655	53.57825485
0.878918919	74.79305556
0.901941748	88.81418827
0.897857143	68.51745748
0.866341463	51.78929188
0.877953488	64.20755251
0.908641975	62.83123028
0.905405405	64.71164937
0.893473684	64.69068029
0.924552846	94.48606949
0.904279476	85.83692289
0.899735099	84.55901092
0.889931034	57.23413937
0.904964539	60.96808596
0.86507177	67.13352264
0.923125	71.07772021
0.905611511	94.21260684
0.907755102	68.05252868
0.878441558	55.05931737
0.881518987	56.97407069
0.877251908	69.62398374
0.863076923	42.25142625
0.845376344	48.93768123
0.868646288	53.37937188
0.885333333	74.01140914
0.907090909	61
0.890285714	69.89758132
0.80733945	56.41258428
0.853394495	57.46285141
0.863208191	62.26718972
0.831940299	54.41409895
0.915	91.49612403
0.908531469	72.36195632
0.90244898	79.59932226
0.901007194	79.20807469
0.865371429	59.0759476
0.888382353	71.9274343
0.862006079	54.63095238
0.882917933	78.51797239
0.856730038	58.86727462
0.898149254	89.75
0.915339806	99.66084695
0.8839819	56.34158956
0.938421053	86.98522923
0.912330827	77.00346032
0.923684211	84
0.89852459	95.81463381
0.929125475	81.46006435
0.924949833	97.40665901
0.93035461	58.24864865
0.889172932	90.30125786
0.891118211	84.25600242
0.925147059	108.1555135
0.857315068	53.3896919
0.907424749	83.64712318
0.888979592	65.34674335
0.880849057	60.6184019
0.909619377	88.66091738
0.87106383	57.12
0.886018809	72.55194998
0.883636364	70.45071789
0.906100386	84.78839768
0.91072	73.74447378
0.882978723	75.61403509
0.910218978	79.07478559
0.876211699	62.76777414
0.889079755	84.47022161
0.919215686	89.83289813
0.900451977	87.58493092
0.86411985	57.32349398
0.886926407	61.54259003
0.900063898	97.69804857
0.922090592	96.28300095
0.903209877	79.52385009
0.936823529	111.6626309
0.873003802	69.82297947
0.842271293	44.65118216
0.901538462	80.35952213
0.863265306	56.1
0.823971631	37.46648831
0.865923345	68.81278495
0.8716	60.47475728
0.879584775	57.77890995
0.868077994	61.48651961
0.83696793	52.96682818
0.913452381	84.43397211
0.907003155	86.52697194
0.870751445	52.52502513
0.907883817	84.34717208
0.876289855	58.42614967
0.908553459	66.22165605
0.886974359	68.87104072
0.865655977	56.1169879
0.924560261	89.66201728
0.884102564	72.55955253
0.903012048	83.97666703
0.868736462	55.91225071
0.888294314	78.84191871
0.901484716	72.0755814
0.856730769	65.4993255
0.91480315	93.65642117
0.883902439	72.18674525
0.908650519	84.67751395
0.891444759	75.4
0.906297578	87.53458221
0.916245955	93.4777502
0.881373391	60.93130165
0.904805195	81.70531988
0.891869436	78.72440503
0.869447853	57.1671167
0.908767123	77.63793103
0.903119266	82.40612494
0.8775	63.18823529
0.910730159	90.13595481
0.881183432	72.4
0.899837398	78.6
0.918764479	99.33644908
0.835129534	43.59870179
0.876012862	59.4833795
0.929550562	84.74
0.919744409	82.2592155
0.906010363	88.47489564
0.906898551	77.3882468
0.925032258	87.7319196
0.897472924	70.95998954
0.918192771	99.73818588
0.923030303	102.1905973
0.878079096	52.37495257
0.90989899	89.50321793
0.900586319	77.82924983
0.927286245	97.66666667
0.944076433	127.2220703
0.928813559	80.73059361
0.920528053	92.79314494
0.89639576	74.28374036
0.927716535	111.8080112
0.894259259	71.74732401
0.903761194	78.61188343
0.908023952	98.14861102
0.904744745	75.41285318
0.909480519	90.77826268
0.906377709	77.97712375
0.942145923	94.75330885
0.897042254	64.02339237
0.911797468	74.71271894
0.907849829	96.79606
0.913824561	66.27545434
0.924247788	78.46573209
0.896239782	78.31228259
0.864756447	59.25078174
0.907720365	88.25
0.909218329	76.09558824
0.912	79.83182451
0.894730159	81.04909966
0.896645161	74.49282509
0.888769231	82.43087479
0.931694352	92.69803326
0.913257143	99.33354237
0.94374269	102.9469827
0.907042254	72.64479638
0.924533333	99.40127389
0.915918367	86.40785755
0.915694444	88.43297482
0.89081761	75.29222636
0.921242236	83.253003
0.904018476	74.31330205
0.894464945	75.27644189
0.901362398	81.14888268
0.898064516	84.58979592
0.901092896	79.83106884
0.907248322	107.3333333
0.917595628	78.45838628
0.895216138	78.42161291
0.916233766	75.67647059
0.921921922	107.1588525
0.905454545	84
0.909861111	66.497172
0.876	73.94452182
0.833900293	47.89935801
0.870482315	61.18240093
0.884630225	76.4076006
0.911086957	102.8575753
0.885149701	71.30374666
0.891903485	76.5766836
0.883262411	67.56929955
0.895708502	73.31315487
0.913628319	83.81371783
0.899710145	82.49394718
0.911241535	84.09807743
0.870208955	59.83333333
0.908950276	102.0122449
0.863419689	52.94237726
0.889378531	79.61811269
0.842222222	47.58773772
0.896477987	74.82730211
0.918728324	107.4301609
0.917607656	106.8619403
0.896561743	77.23170996
0.910727273	91.88126519
0.871304348	65.27874049
0.897804391	84.65156421
0.879347826	62.35836356
0.878753894	71.27106575
0.909333333	105.9610501
0.923956044	89.04908631
0.91017341	80.85989933
0.882139535	79.24417098
0.865548387	81.5
0.912811594	100.3914372
0.931083123	110.2469758
0.874826498	72.55648927
0.872861538	72.80170879
0.874893617	89.18512814
0.909116608	106.4899052
0.891899642	56.97161814
0.892225914	74.64645644
0.877585302	74.16383474
0.898529412	83.60362752
0.862469136	50.3547274
0.852077562	63.93685912
0.915428571	91.96796057
0.916981132	87.55272404
0.889196676	71.1251697
0.905454545	89.12115887
0.89037037	76.73698534
0.892972973	78.80525687
0.862857143	58.66293152
0.922633745	82.53197674
0.890262391	92.96871977
0.898673219	91.61918855
0.907361111	72.41767068
0.906835443	85
0.866802721	59.93891912
0.878120805	57.76521739
0.906186186	87.14106805
0.911194969	81.76746217
0.882155689	62.48342053
0.891973684	68.59695431
0.89699422	81.74763013
0.881225627	81.83474045
0.91184953	87.63624127
0.879761194	72.1141019
0.915213675	81.79249827
0.892236842	64.27741935
0.867409836	62.58710938
0.882601626	63.80233917
0.898231293	78.89636628
0.908351648	80.94039735
0.914936709	85.55288539
0.935243902	83.02262443
0.909172932	105.1140629
0.897849462	94.53249097
0.878552632	63.75730337
0.9134	77.51860051
0.913958333	77.06666667
0.884621514	66.59151036
0.895823096	93.20758073
0.838892308	45.74536997
0.887891892	75.5704918
0.911498258	78.34351145
0.899708029	82.05526936
0.879050132	64.80921822
0.934825175	80.33268275
0.912807571	98.55101643
0.91275	102.2353281
0.889264305	71.55765141
0.902222222	83.91234692
0.866227545	61.23152989
0.876395349	66.64223744
0.906432749	83.68394077
0.907764706	92.87387659
0.895411765	91
0.91562701	95.56337912
0.89462141	71.96764216
0.90025974	77.0735577
0.924852071	104.2592645
0.895598456	82.66840973
0.898632479	80.43005181
0.878441558	74.21428885
0.920140351	72.25949102
0.887890411	75.77395833
0.879084967	66
0.900527578	89.64691677
0.879316239	68.13636203
0.888123077	66.56851852
0.862621723	60.08987528
0.904638404	83.06818182
0.893460317	84.75
0.868555556	58.15015404
0.881055409	67.39823716
0.892049383	75.28537429
0.881135647	66.49736722
0.931948052	101
0.887058824	66.05743515
0.918967136	91.42266336
0.843710145	45.3529722
0.850776256	60.54299548
0.855224586	47.61228767
0.898310627	71.88506057
0.887302452	62.63792206
0.87321519	58.2515328
0.864668305	70.26079977
0.884110672	61.72241611
0.924547368	90.20454778
0.848055556	51.2545141
0.870613333	62.10694151
0.91769697	97.08132237
0.854908136	58.9550498
0.8746	67.70246085
0.832307692	49.96761855
0.876460905	59.9151644
0.904154176	101.8712393
0.87038961	66.4
0.894603175	75.68445748
0.917753623	120.2950928
0.891428571	58.18554468
0.850530612	61.66003371
0.873766234	61.18580913
0.886524064	73.19806202
0.877121588	68.70244691
0.910837989	97.04016656
0.924396783	104.0425644
0.898928571	80.64531592
0.894964706	72.45819492
0.862793792	58.32600676
0.888038278	80.01917609
0.874759152	54.68608801
0.919111111	84.34290791
0.871531532	62.31260961
0.919655172	98.21772152
0.903019943	75.36057692
0.880302267	55.69437525
0.848778055	50.5115161
0.897701711	88.20312287
0.88477327	63.81694481
0.8774946	65.22321429
0.886526316	85.10165485
0.876389549	53.60960145
0.885947242	70.183213
0.924050633	88.45057214
0.880701754	68.19306283
0.887379679	59.2462125
0.890883055	76.29444444
0.842875264	44.78155402
0.911657754	87.2164976
0.903432494	68.81734917
0.931592689	95.59571366
0.914807692	84.62404092
0.919819413	88.14744376
0.899457203	67.46970799
0.896111111	89.76603774
0.890306122	62.89384877
0.925138539	96.08548449
0.901182519	75.6880903
0.861842697	63.20611552
0.86388309	60.51190692
0.925446809	89.21850294
0.861946903	60.98230227
0.866028169	68.57475901
0.900823045	69.26982683
0.916949153	75.6
0.908502994	89.75378072
0.865938865	64.00412946
0.838541667	53.16400179
0.853424658	49.8174464
0.891545455	67.84483177
0.907082153	75.4
0.891746835	72.02491135
0.890296128	93.61386861
0.909277108	80.1
0.884985507	63.86789012
0.888874598	75.45482664
0.881671018	70.9035461
0.895057471	65.81107688
0.926123457	81.23617021
0.814251781	42.27334818
0.913091922	81.57882605
0.907410714	95.03678842
0.863913043	63.98861332
0.92	85.33675214
0.885158562	65.54209752
0.894654378	87.29488085
0.840703812	49.89803764
0.87253886	51.35402825
0.889976471	91.47228674
0.901538462	77.32935081
0.905	86.85635609
0.91372549	91.17291627
0.939051724	104.1675715
0.880301508	72.59450732
0.901158301	95.09408602
0.871620948	63.49426661
0.916753927	117.9503135
0.923543124	96.22720529
0.91042471	110.4186624
0.903170254	83.20632799
0.891865169	87.06227834
0.92827853	103.1907407
0.894409222	68.32089982
0.89	69.81922675
0.888522727	87.3048433
0.916433735	104.0265865
0.869861111	72.35229068
0.905824847	100.0619478
0.891279621	85.5442623
0.899012346	120.2784516
0.890731707	86.8
0.876893204	86.9901544
0.908076923	74.40557241
0.938666667	114.2853182
0.87043956	61.25706022
0.878854626	61.01232394
0.90822695	95.84057971
0.888181818	65.67545305
0.892053333	83.63038467
0.900195122	94.94813317
0.912085561	89.58901218
0.916217304	91.29372965
0.874146341	59.77799774
0.907625899	78.88561381
0.89091954	76.14148244
0.913165266	101.66267
0.898527316	78.58063428
0.909811321	95.21443285
0.890314465	76.4316437
0.919138462	77.76445415
0.883512748	68.23027008
0.906970684	77.19915283
0.89767033	75.53890981
0.852720307	59.50890585
0.918324607	98.81765328
0.917354497	89.00462912
0.898645833	74.41146284
0.90961194	94.61566404
0.910131234	81.78617831
0.903853211	99.32229107
0.885700483	69.56367682
0.908483685	95.41815192
0.925892116	111.3942569
0.913536585	82.725626
0.87372134	63.98117728
0.914104046	88.25428397
0.869025641	58.56559939
0.862922636	57.05939178
0.840873786	48.57328605
0.86997389	83.5251161
0.923940299	119.6666667
0.909870801	98.37840368
0.905777778	87.33312027
0.908159204	108.6274971
0.881293532	70.40902662
0.927876106	115.1760925
0.908533333	82.09779863
0.90372549	73.10819808
0.881301518	68.53391617
0.932361809	107.4285984
0.937885196	122.4074627
0.910259067	77.76446281
0.891344743	72.25600703
0.881305361	67.87565971
0.894655172	101.0183489
0.888615385	81.00933015
0.944807692	120.9481268
0.905297297	80.06533929
0.84440367	63.97954747
0.929162562	110.9991908
0.849180328	58.02686846
0.882587065	75.19667932
0.829039548	57.14822134
0.904923747	82.280935
0.899719888	92.39478417
0.905862069	103.5151515
0.873260394	76.2782891
0.88484507	74.21243003
0.922054054	93.2606383
0.881271394	61.85714286
0.8677	77.95474326
0.83804878	60.10601656
0.828282828	41.98556453
0.893281853	97.24119533
0.882446809	58.35866261
0.886060606	68.61122954
0.854715026	46.56878785
0.860490463	65.16666667
0.867314286	60.58020664
0.890596026	57.06378866
0.896046512	89.93536804
0.877979798	82.55172414
0.88344186	76.96550352
0.890030211	77.00671877
0.862531017	68.33237291
0.84616188	55.27170118
0.882380952	74.0751269
0.897668712	72.07817885
0.9070726	92.20748609
0.830030395	42.95890592
0.8215311	44.71517187
0.867309645	64.99776186
0.870319149	55.11171293
0.805068493	35.77898551
0.875848101	76.30957343
0.872227488	66.85960145
0.83654321	48.2422396
0.879811321	76.23765182
0.899358601	96.33080412
0.822296919	39.12703874
0.834678112	47.12113081
0.891204482	79.12990462
0.883357664	67.32535884
0.870144928	65.36344918
0.888666667	68.51169157
0.85745283	58.4052871
0.880141343	75.78459841
0.920144928	82.46291224
0.921108033	98.36838675
0.909939394	97.7936288
0.893226667	64.66788161
0.895459459	86.21401447
0.900902256	77.93397669
0.891204819	61.97037037
0.905173745	73.44469553
0.889175627	82.28554651
0.84776699	58.84500772
0.931235955	104.0605916
0.882615804	61.81652087
0.875957447	78.29059829
0.85943734	61.39149102
0.866878307	60.9549974
0.8872103	86.32410225
0.885016077	81.39747191
0.850144928	59.99202128
0.831154791	49.91761717
0.892666667	72.10061602
0.886328358	91.12387363
0.81511811	47.17000999
0.892470588	82.49567434
0.900410959	79
0.913015873	94.28328173
0.897939394	94.5
0.865708245	68.29143615
0.873273273	68.47377049
0.875367232	68.0142745
0.870848708	63.03696654
0.875782313	63.6
0.889853659	82.85454545
0.914830769	87.61970339
0.877040573	75.80720135
0.853628319	56.90250291
0.838507463	51.65377698
0.821070423	42.67488035
0.891458886	68.70746198
0.888571429	83.5000292
0.905803357	93.04467588
0.826865672	48.93161414
0.876608479	64.86941621
0.915030303	89.31724575
0.882097378	72.75
0.864166667	51.72617186
0.90968254	86.67574196
0.839396226	55.59949239
0.894819277	71.96059188
0.88116095	81.05006337
0.862263279	56.21070743
0.855461347	64.87489197
0.861285714	66.71772961
0.835294118	44.46659851
0.861800948	64.18662148
0.873424658	63.26195015
0.898823529	55.27498999
0.861405405	50.57101542
0.927912088	98.45371221
0.916206897	84.48049042
0.825292096	46.49904415
0.893070866	66.89114114
0.888095238	61.90575916
0.884903226	72.16231603
0.855510204	50.50948012
0.871272727	54.56049059
0.908191882	82.70296444
0.946472727	110.5413023
0.886741573	70.0702798
0.88	75.61948219
0.899459459	90.69195614
0.895227273	66.66666667
0.892444444	73.5
0.89969697	74.27769701
0.926341463	72.92956622
0.931073446	84.0609835
0.892261905	90.80677291
0.917241379	75.30020592
0.900592593	80.99751386
0.928	107.9959929
0.861198157	53.22877635
0.925581395	81.69948442
0.906098361	77.79334954
0.840131148	52.78953488
0.914889868	100.9029031
0.905528455	68.42889908
0.871869919	67.11979167
0.857142857	62.38771289
0.897467249	67.77959462
0.875690236	72.84382691
0.931489362	96.73140496
0.875738832	63.30288462
0.869350649	56.17730496
0.853246753	48.67550678
0.906744868	85.546875
0.839735099	48.88943611
0.8004	48.10114778
0.867848101	56.73747841
0.916687898	94.35122054
0.890289855	70.3358209
0.89245283	78.66666667
0.906607143	82.66666667
0.903870968	67.60845376
0.881860465	70.36750769
0.877391304	73.21033931
0.947526882	117
0.870851064	54.79926091
0.897475728	91.24152856
0.885767442	67.33171062
0.861428571	45
0.848306709	50.57407155
0.898515284	72.59272186
0.881180812	70.31140584
0.89958457	94.96163318
0.909183673	83.16760037
0.928505747	90.67600897
0.844352332	53.19208268
0.877948718	70.5
0.911311475	87.22243226
0.899417476	70.51010271
0.954954955	85.23085353
0.915362319	68.45978204
0.91032967	80.28402352
0.891428571	69.20761361
0.796770186	39.49878917
0.924894515	87.5297355
0.924571429	78.60911809
0.800813008	42.86121673
0.918803419	86.23872311
0.919457014	73.99398509
0.873488372	61.02124374
0.822891566	41.14188188
0.91648	78.84950023
0.888510638	73.77133442
0.900526316	62.74038462
0.875636364	73.77780067
0.874011976	58.62974684
0.8675	67.13498487
0.870545455	61.61505454
0.851596639	62.54422383
0.870056497	65.13888889
0.884960422	85.12082527
0.886457831	77.26661937
0.866433566	58.2195122
0.903215259	97.80040392
0.882139535	76.61751722
0.83520436	48.66880573
0.890918919	72.3295923
0.90529274	114.5475977
0.858846154	53.18875502
0.845714286	43.08918406
0.857688442	61.84315514
0.883302752	82.63715925
0.9072	78.2756934
0.95704918	146.6922821
0.864576803	68.6
0.894952077	67.4
0.897604457	74.7407767
0.878807588	65.5
0.873353116	58.62596154
0.916119403	89.09616823
0.89630094	81.44528112
0.866380697	53.24402021
0.872289157	55.86760125
0.897309942	85.05539252
0.889380054	86.9160139
0.808780488	37.68074227
0.882080925	74.89760555
0.862288557	59.34286834
0.872705882	60.66666667
0.870504451	56.5819034
0.830826667	48.05385833
0.885714286	74.2744674
0.884232082	75.92034324
0.899947781	76.60998744
0.910743802	89.23835404
0.88653951	97.75
0.887692308	61.28264286
0.803497758	38.65189521
0.890855746	87.01634615
0.931847134	112.7830681
0.908715084	87.12098846
0.865014749	70.709375
0.882733813	76.09920635
0.88	62.83333333
0.911597633	85.07578583
0.864466019	63.05744681
0.91974359	92.74592075
0.8969279	74.41906441
0.858693467	60.75425611
0.909852507	90.75
0.858125	61.26280875
0.875512821	67.40698152
0.816313364	50.88888889
0.866210526	63.61900559
0.903972125	80.2471272
0.87738149	59.4599841
0.843219814	54.87460209
0.863443223	53.03956155
0.894177215	83.8
0.847184987	53.72722713
0.903187067	86.0023622
0.90361809	80.26377171
0.92280112	90.46837349
0.903798883	90.26425439
0.884535147	58.125
0.905994065	90.25
0.902084942	88.53890254
0.854728682	59.93408496
0.866109325	63.829653
0.890352941	76.68164293
0.897227139	90.7877182
0.858977273	61.26014989
0.924444444	99.93980158
0.884119601	77.38830798
0.87307888	73.75725977
0.859037433	54.85935147
0.888606061	90.91120507
0.928942598	99.33023057
0.878688525	61.60250397
0.875204678	68.87716535
0.892546917	89.25353936
0.893913043	79.76360535
0.882676056	75.07884232
0.885408163	59.58454106
0.851570248	69.34992622
0.885789474	76.03645032
0.912076372	90.80514343
0.914312796	98.10480545
0.896909621	99.71479718
0.840527704	51.7171073
0.889380054	69.17109171
0.894056399	68.27630703
0.911650485	101.3732516
0.910617284	94.57978274
0.897468354	71.89156627
0.926120219	88.71656504
0.891511628	75.05478602
0.89465587	84.57286569
0.904449649	94.68180488
0.911681416	92.88932039
0.888691099	69.19999716
0.895770925	67.92429344
0.892435233	79.56916996
0.908228883	78.70080645
0.887826087	82.35449102
0.891746835	73.42196114
0.920806452	86.66666667
0.911641791	85.57961577
0.859255814	57.75464173
0.90287037	97.07223415
0.908018868	104.4384816
0.905469729	97.02417062
0.904392157	116.0274376
0.889773756	79.53474978
0.879401496	85
0.914114943	92.74987973
0.936223776	100.0134036
0.877333333	68.14634146
0.922053388	94.34622293
0.927744681	105.4008255
0.912771084	91.35399278
0.843350254	61.30918031
0.89843318	87.14257908
0.902601626	77.40114447
0.887184035	80.16724485
0.92835249	100.7472584
0.890957447	77.33333333
0.911717172	81.88944724
0.931940299	102.5473734
0.873483709	66.6817591
0.917112299	93.6294319
0.874107143	71.05336595
0.922403846	110.6098948
0.896457143	93.32622922
0.902416452	88.77797582
0.905512367	104.6079836
0.861247113	55.46412688
0.901239669	95.21887255
0.881223709	70.72536753
0.906352941	89
0.928900256	107.3145875
0.856576577	64.63953177
0.86039801	85.65949896
0.924400978	91.24141077
0.904387755	96.6749505
0.916252927	83.20887281
0.89648415	89.26839339
0.911277533	82.76258111
0.892888889	68.88959157
0.882238443	75.62745098
0.871457627	77.96027828
0.911145038	88.11280573
0.853856813	78.74793019
0.894697674	85.73825043
0.878095238	75.8140551
0.894505495	80.88517479
0.881449893	76.6822411
0.908739946	103.7485728
0.900199005	80.98538813
0.898709677	99.55391658
0.895286041	74.67509363
0.852124105	52.89542801
0.872258065	72.33669456
0.887058824	71.80621894
0.866461538	71.42811153
0.873448276	76.1970612
0.891454545	93.27468031
0.888498584	80.81873214
0.889406593	91.44545455
0.879225806	76.50195503
0.912708333	97.09992314
0.87044586	74.80228283
0.90261242	94.70947867
0.866666667	68.62519394
0.89	78.93793103
0.874683544	66.22916667
0.898428184	73.95826772
0.885339806	95.10689778
0.874609164	73.28456592
0.868910891	75.96518938
0.889366391	82.52158729
0.864232804	71.82001748
0.858311688	69.91891887
0.890927835	86.46815614
0.852276215	58.84122236
0.922292264	99.08441725
0.878543689	62.51580928
0.864742268	65.0141844
0.882110553	58.16745307
0.889008043	84.69975728
0.840567376	51.43857296
0.864484848	66.17991405
0.863248731	66.93678161
0.875588972	71.05479846
0.898423645	68.60080131
0.923209169	106.9732957
0.914285714	115.120378
0.902244389	113.5220742
0.886695652	72.72058457
0.899850374	82.51461988
0.916175711	102.75
0.888543689	78.17480669
0.88920354	64.77829787
0.871485588	64.52351403
0.914141876	100.6190136
0.890126582	85.72434018
0.905454545	82.17279774
0.880566038	80.41025641
0.892654867	76.872622
0.875744681	75.44303797
0.906118252	86.80238319
0.909655172	94.34982048
0.909778672	75.6037594
0.876666667	90.20342
0.873153153	68.51290878
0.894456522	102.8129808
0.877597911	71.19132388
0.878358974	69.3973822
0.907943925	98.07045404
0.879183673	78
0.882156134	75.75601735
0.893106796	111.7963788
0.92	110.1936942
0.885106383	73.63967449
0.8704	56.125
0.877204819	82.45636704
0.897630854	85.46314928
0.861651376	73.20697954
0.8842	72.90944815
0.852828508	51.29399418
0.890939227	79.84737464
0.918651685	90.77992424
0.902123894	76.37106883
0.871304348	72.94180094
0.907142857	85.65687019
0.90853012	73.43856982
0.882822384	72.91753927
0.885479452	70.0581439
0.926220096	82.53328778
0.879708029	73.04048843
0.89939726	91.32012195
0.883256785	90.89377496
0.858626866	54.49976378
0.851545455	70.97831295
0.918144928	92.25
0.874451902	69.3997731
0.880679887	74.31144274
0.907961165	98.82770838
0.884296675	92.16368082
0.855693215	71.28478261
0.907259259	80.4375
0.91721519	80.42555831
0.854651163	67.92390746
0.903275862	71.13560907
0.885574572	82.5022082
0.902574257	72.06659831
0.866378897	72.80526242
0.881386667	57.33628319
0.88	69.52411445
0.924391408	111.0314485
0.884809384	73.19371372
0.905986079	91
0.884419263	86.64672267
0.86402439	63.47106526
0.88988764	59.09825275
0.876264237	69.14199632
0.834520548	48.13046192
0.767524752	33.43247463
0.811897436	40.15
0.842696629	44.37856446
0.895435685	69.55425409
0.914871795	82.11913357
0.878852459	60.6595437
0.890088496	68.70461486
0.886745098	62.61689753
0.830319635	43.65650995
0.816216216	38.29462475
0.885490196	66.5
0.873833333	59.97237433
0.857777778	42
0.86247619	49.92117922
0.906888889	60.98423776
0.869230769	58.69964029
0.859027027	50.78230337
0.848064516	42.88552916
0.878198198	64.94806107
0.892380952	70.5838633
0.901818182	67.82830179
0.90816568	60.94254511
0.814545455	41.05350052
0.84185567	57.46145746
0.863937008	59.50541738
0.895757576	56.15137304
0.9175	73.75308642
0.879137931	56.5153562
0.873304721	57.36970208
0.902100457	66.45205479
0.8688	57.51076215
0.843979058	44.11479688
0.849382716	47.43181818
0.83443299	50.02335477
0.888292683	65.47714092
0.866352941	64.38033487
0.790326797	39.21003838
0.847174888	47.33593315
0.819789474	42.32257231
0.88	65.35182119
0.8544	60.50140449
0.902966507	94.05955534
0.85989071	50.97840818
0.832147239	43.35396523
0.863935743	62.08275988
0.873459119	57.65570175
0.84195122	54.90368852
0.853846154	43
0.899530516	61.82847222
0.907151515	48.3362069
0.886699507	68.81662024
0.826368715	35.51434143
0.895584416	73.91740648
0.837948718	45.44947121
0.858742857	54.14680984
0.877701149	60.10137285
0.8572	51.36423841
0.89862069	80.43112701
0.807207207	36.14835165
0.855458937	46.44964907
0.85877193	52.84017291
0.856	46.28025478
0.874538153	68.25
0.921895735	72.33426523
0.868196721	62.16462536
0.870204082	44.59663433
0.888920863	70.89634146
0.89633218	74.2314092
0.899033457	67.18975109
0.887157895	48.15
0.858742857	60.43179122
0.891308017	71.2754775
0.871439114	63.14359567
0.827939698	43.11333333
0.871428571	56.44865657
0.899607843	79.70485598
0.820727273	41.42054264
0.892610837	67.70215552
0.893829787	60.89054438
0.84173913	47.56464042
0.910204082	70.6372549
0.914615385	77.72367379
0.892465116	57.24370805
0.901485714	67.99166667
0.866212766	52.63324397
0.860440529	50.63017884
0.86317757	54.69597769
0.898531073	49.32741912
0.893628319	67.10531391
0.856827586	55.67887129
0.863168317	45.45351049
0.888501742	69.7138574
0.829364162	44.97482639
0.849447853	46.39215306
0.847330677	43.59998341
0.867534247	69.90654076
0.821023256	42.08353104
0.839144385	39.62504941
0.837266187	48.06197353
0.838494624	42
0.910869565	67.75757576
0.849674419	47.8
0.817429467	37.88591921
0.819491525	39.44916454
0.835594714	35.85714286
0.839203187	50.68894389
0.812565445	49.6780303
0.840296296	43.64747259
0.929193548	85.0974611
0.829462366	43.72177419
0.879809524	58.5
0.869722222	65.46766921
0.85944664	49.81144307
0.832845528	41.79667891
0.866350711	65.04439693
0.892413793	51.29084659
0.890788382	61.07931962
0.879340659	62.18052057
0.8582	53.84961594
0.767083333	40.09208633
0.8	34.91785171
0.808888889	36.24551387
0.892347826	69.34129063
0.850241546	58.13386263
0.855045872	55.91666667
0.887908309	63.74370001
0.899937304	64.0211165
0.888374384	84.56157668
0.869787234	64.05433647
0.90080429	83.96440544
0.893933649	93.06897802
0.894235294	64.6437037
0.909079755	84.22989374
0.893489736	82.94346945
0.92511509	85.42521455
0.926686217	115.6015287
0.898026667	97.26122754
0.884689655	62.8
0.907692308	88.30339806
0.867236467	69.40940367
0.907831715	92.12996074
0.897184466	62.76980015
0.898343195	85.58863965
0.901809291	84.69251101
0.90231454	70.95517241
0.918051576	81.5462497
0.887958115	79.08541667
0.902484472	62.56263952
0.928852459	87.36689564
0.909333333	84.25106983
0.885095541	81.32807808
0.899643766	95.55804259
0.906666667	77.36707317
0.88967033	76.35728576
0.913672922	104.4338463
0.890456853	69.94533333
0.887955801	83.62733067
0.909129288	77.50116484
0.896637168	83.09903943
0.872901679	62.59330794
0.930419162	89.5
0.894631829	78.13372093
0.920947368	89.09938525
0.900574413	101.5274158
0.902181818	103.8157482
0.92	88.32792285
0.888911392	80.51124723
0.944199288	114.4701554
0.924786325	103.0996377
0.86334471	67.90251656
0.920425532	91.17197452
0.891550802	83.61372683
0.906994536	82.37714666
0.893830508	71.00580771
0.900430108	74.98723404
0.878100559	55.87736398
0.889880952	72
0.888145897	59.57276867
0.907080103	96.93834842
0.886705882	60.79855072
0.884510386	63.20196609
0.914244604	92.45723577
0.851975309	55.72727273
0.890545455	85.65616967
0.896956522	83.16829982
0.923887147	85.99314745
0.906475645	93.81174699
0.878733509	73.24423804
0.900357143	72.75852869
0.902170088	79.74216762
0.917945619	99.97208784
0.889028871	73.7462832
0.902576687	89.64490447
0.906777778	84.15550892
0.894434251	90.03796012
0.8915	67.23636364
0.916741573	95
0.893289474	80.24786325
0.863651226	70.01239316
0.859141914	60.66848875
0.896153846	87.72978402
0.912882562	87.83371268
0.905936599	94.18305445
0.881706667	63.46936701
0.925853659	100.4624882
0.884540541	77.55068642
0.90566416	75.37970588
0.916933798	78.0583435
0.906086957	94.3582443
0.917634409	101.5993915
0.915909091	102.9278293
0.884240688	57.72619048
0.894418605	59.95674245
0.900550459	79.8141318
0.921863014	92.36797189
0.9105	80.85645933
0.915104478	94.18050563
0.887238095	77.95527222
0.903541667	79.74545455
0.894263566	89.8425557
0.93539267	88.28936719
0.89862069	70.78251335
0.871882641	61.85714286
0.876547619	64.79788173
0.879117647	62.0147008
0.903870968	82.27432529
0.868954424	62.59810267
0.888654971	76.57649796
0.896296296	76.47809324
0.888872727	73.63366189
0.891346705	77.08705174
0.86989899	70
0.905437352	77.42374725
0.907896254	81.40013371
0.925690722	108.8972417
0.910658683	80.48666304
0.91907781	115.9375
0.894147583	84.90118199
0.940115607	114.7206704
0.909	85.52023168
0.891572327	86.18664485
0.885558313	79.66075269
0.924651163	109.0380661
0.920802676	108.8631717
0.918380062	75.13450059
0.867435897	53.56521739
0.894930362	75.70233498
0.8402589	55.754947
0.877653959	68.07461216
0.923333333	110.3022109
0.914100719	97.69889937
0.921520468	97.45100756
0.922366864	101.5559859
0.909541779	88.19556306
0.902627346	70.88801735
0.91520436	89.5128402
0.910327456	86.01225166
0.911536232	73.8
0.908905109	79.88056931
0.916658477	91.31066896
0.907272727	89.66834643
0.912848485	85.38631883
0.881015228	77.45294118
0.905358491	72.44546237
0.896634921	84.98551732
0.899204893	76.68988277
0.928275862	114.9767787
0.889032258	68.5502451
0.912984293	107.0209205
0.904353312	84.72684798
0.906941176	92.13969171
0.913416149	81.43449621
0.889512894	70.90693069
0.889263158	74.19000688
0.903850932	96.50134719
0.916103896	78.30542986
0.886792453	89.05978276
0.910412371	96.32901554
0.89691906	86.64704457
0.91515528	83.90707434
0.91689441	126.0634089
0.909258312	89.22087083
0.8784	64.44805382
0.906005222	73.00021277
0.899774266	79.44188889
0.886404199	61.2524222
0.904119107	66.64126799
0.876914286	60.68604651
0.904225352	88.38355207
0.919033233	95.80503231
0.890227848	73.6195323
0.910267062	104.7165314
0.89223301	82.56170213
0.921309524	97.14781132
0.930052356	112.4892797
0.880603015	85.49643505
0.919243243	85.24719119
0.923012048	94.48280802
0.911661972	83.53501867
0.888464164	77.83389301
0.900487805	72.81220785
0.905531915	71.39452027
0.898481848	85.41138539
0.914674923	87.98883856
0.901853659	80.05763211
0.874346667	57.19512874
0.914302671	97.55442508
0.916446469	94.25516022
0.906796117	90.10043631
0.87107438	61.26204819
0.885255474	76.38131313
0.917108434	94.55270274
0.905855072	104.7077458
0.918883721	113.5
0.912141058	83.18798077
0.927412141	102.0085784
0.915987461	85.75
0.890222222	72.47323944
0.885425532	79.15400816
0.91926893	99.89113166
0.894472362	94.95
0.869799427	66.0854142
0.899792746	85.10206045
0.910538922	95.36463123
0.875704698	87.08349368
0.868943089	62.02103102
0.893785311	79.94516365
0.925894737	88.90306231
0.881671309	64.14425021
0.905605096	80.9670122
0.910909091	98.04053113
0.876541787	68.73669674
0.899948052	86.82625739
0.925278592	102.7108734
0.923956044	97.09642147
0.921626794	97.73584438
0.931498771	107.75
0.887121662	64.108777
0.910886076	84.71751825
0.927682119	78.57882065
0.923914373	101.7995692
0.865150502	57.11587317
0.895308642	85.8
0.889690141	73.27333333
0.885846154	60.10110892
0.904390244	83.68531537
0.906594595	73.30221583
0.915520833	90.39096845
0.849817232	58.59474463
0.898643068	71.37201048
0.901853659	80.70877193
0.899741935	67.9066263
0.893706294	73.75750021
0.904069767	68.68737864
0.924478372	111.0948664
0.930769231	92.09335249
0.893063584	63.30185781
0.888997773	76.32271762
0.893950617	69.6
0.89373297	69.64607814
0.936912752	108.7495042
0.919404467	80.21727931
0.900659341	100.9324324
0.905764411	101.7804054
0.901547988	80.07505596
0.910545455	78.26189504
0.895279805	99.38960005
0.917431193	79.81860001
0.902663438	81.21603774
0.908587571	78.50419693
0.92776699	91.55651617
0.886997085	68.69414381
0.881428571	67.53243729
0.837704918	47.75591354
0.884808743	76.65517241
0.8791133	71.66666667
0.914070081	87.78956239
0.898016086	81.56668562
0.907160494	74.74968189
0.872115942	58.20234834
0.901241379	78.54
0.915222222	82.12217288
0.929019608	88.9935939
0.920246154	90.4564352
0.932696246	97.74562719
0.886818182	67.08089402
0.886053412	72.47984496
0.925787781	112.4952435
0.881543027	72.65696203
0.920553633	84.2377668
0.912567568	86.35700151
0.901945946	82.5901944
0.8878125	75.92018561
0.887149758	66.05591725
0.900637681	79.4666266
0.89221902	69.09449541
0.927368421	78.78683386
0.917735849	87.47496838
0.879791123	56.25182753
0.878608696	75.60151674
0.918936877	90.04375871
0.900106383	71.11688722
0.843368421	56.53740387
0.904788732	91.47416967
0.871674641	70.7800418
0.907051282	81.48201439
0.891195335	91.75
0.88136253	65.73776758
0.882371542	77.36547579
0.916080402	84.55125448
0.909358974	81.48201439
0.902826087	72.71884058
0.901935484	75.88628901
0.871299435	59.94313487
0.909253731	98.51463311
0.92180791	113.354952
0.916086957	93.85682074
0.925845272	90.45473621
0.892036474	89.86281631
0.920348837	96.31259948
0.898888889	72.26206109
0.871447368	68.91439466
0.876374269	67.25760766
0.91399361	107.1053262
0.91193634	92.78186734
0.889662921	81.68775823
0.897106109	92.05191318
0.892286689	60.72489451
0.875428571	66.28617886
0.905851064	87.91160705
0.898029557	73.39029536
0.89769437	67.54586631
0.904268293	70.4
0.90270557	87.65640859
0.86967033	54.87225494
0.9	87.04657228
0.901976744	88.81440443
0.91626506	83.60251854
0.916342183	108.0073269
0.894100719	73.5
0.902451613	89.92140023
0.919784367	101.5690117
0.881533546	74.67431138
0.872977099	78.09465649
0.899020173	95.2022983
0.880326087	75.18688525
0.882880886	81.61462801
0.894461538	82.86581876
0.894096386	79.18213348
0.900462428	72.41880342
0.899354839	89.30021368
0.852051948	56.86128142
0.862747604	70.28798905
0.895232198	79.49395911
0.896458333	81.74652419
0.904487179	72.41297688
0.871222571	55.56086142
0.870760234	74.89076087
0.907388235	83.97838267
0.900813953	73.6
0.885573034	75.23248248
0.912089888	102.9811402
0.922257053	98.22053084
0.849577465	48.1498096
0.88746114	70.41151203
0.904615385	76.41331289
0.93	100
0.876345679	72.41249214
0.933243243	106.6666667
0.903809524	70.66064982
0.895030303	79.63644397
0.881202186	81.61329305
0.901280788	64.62255568
0.912352941	91
0.856666667	56.90117
0.928119403	91.84992044
0.89955836	78.22715054
0.913815789	82.58416923
0.867654321	64.6767144
0.879758308	67.33264463
0.876253165	68.65211998
0.894480712	79.47303193
0.891352785	68.6220878
0.862378855	67.6077577
0.907859079	73.71834271
0.897738095	80.49669876
0.928773585	122.3764558
0.916780186	83.71457729
0.887365439	81.90004686
0.878950437	67.91676551
0.909806452	88.17105691
0.902275449	83.31906077
0.882798834	84.51595099
0.899805825	76.60488506
0.904105263	72.71465014
0.886801153	66.41275019
0.893485714	81.23815038
0.884517906	70.75701683
0.867104478	49.5727789
0.883989501	74.41893137
0.907344633	102.6968634
0.870980392	61.71428571
0.911201814	79.77546506
0.923538874	104.4135989
0.907256637	90.93866944
0.895811518	75.13407847
0.914240838	103.0525813
0.92254902	89.38009479
0.898698225	68.89677419
0.89863354	77.8971682
0.907204301	89.63157047
0.89562982	80.75104623
0.892012384	98.60024706
0.90694864	84.97404697
0.892577904	70.03981043
0.873002915	61.16666667
0.874886364	59.09388065
0.895978836	74.8037123
0.912363636	109.0983705
0.906365915	69.64690223
0.887560976	90.30978613
0.917189189	86.77658329
0.919223301	76.99772745
0.903544304	91.36740114
0.916869565	79.05593462
0.90568306	85.10646355
0.908587258	85.68095659
0.88784689	83.02995076
0.868662132	63.1514868
0.923112392	104.4968793
0.877591623	66.06773787
0.919638554	97.97305392
0.890310559	74.78746868
0.926966967	111.1927336
0.889272237	68.00203069
0.897653061	72.10404454
0.873059937	64.48
0.865934066	59.37090692
0.883837209	65.83848797
0.897972973	71.0867761
0.925971831	120.0062452
0.910381232	100.4812207
0.896277603	80.42816742
0.906293706	83.81934526
0.904378698	88.56623932
0.933248408	112.6666667
0.903561644	86.54592057
0.887106017	102.9829736
0.876923077	89.03918723
0.892117647	76.44581779
0.884114286	64.67083333
0.913311475	87.91417547
0.868679245	63.42052566
0.909326146	72.52459016
0.905714286	95.9823345
0.891558074	89.85461145
0.914611399	90.07354843
0.870566038	49.47203392
0.892926829	77.26499709
0.87819209	62.53654306
0.88443038	64.38297872
0.877491289	80.21536153
0.886573816	79.5289647
0.921016949	100.0777389
0.932484848	128.9622042
0.886280193	78.13569379
0.917837838	89.92376776
0.894444444	80.40462877
0.931687657	93.12994615
0.892298851	98.87303096
0.904790419	94.47311977
0.908192771	82.42910394
0.906403509	89.04347826
0.897840376	78.84516377
0.896824513	75.05564516
0.891172414	80.0561674
0.879886364	67.10809061
0.85773399	51.32445848
0.862412451	67.07987365
0.917945946	91.51220204
0.889186047	78.40075641
0.896615385	69.96855888
0.900880503	78.54258263
0.892252252	89.25
0.911901235	109.3280765
0.91799373	111.2664521
0.886144201	85.83523857
0.906237942	83.75
0.911871658	87.14760508
0.885371429	75.49259259
0.906519337	82.2959692
0.947368421	116.2555368
0.900795756	84.88934814
0.881860465	62.31245147
0.913271028	94.0668509
0.9	72.08125577
0.904767123	72.71503268
0.886099707	79.81452354
0.913846154	78.47974068
0.898809524	78.77576172
0.862222222	64.82086444
0.900387097	78.37116105
0.891203931	63.12721505
0.938105263	101
0.87062201	61.10735157
0.896623377	69.26678578
0.901631702	85.28621701
0.879744409	73.47330046
0.874619883	51.5433188
0.872021277	62.66550269
0.897657658	72.18175182
0.92660066	98.96865708
0.921829522	111.862033
0.880581395	62.97162162
0.913519553	107.3510537
0.892084592	82.88029101
0.906708075	80.61297641
0.90295858	74.60584521
0.879679144	77.36404494
0.921407625	91.25
0.900939597	79.00385835
0.914174757	84.79166667
0.894615385	65.12070051
0.852613636	54.8876277
0.889803922	62.0846467
0.901442006	63.33072464
0.906335404	97.1401948
0.901454545	80.42518248
0.891981982	82.27611691
0.925768322	106.4386882
0.899362319	80.61047292
0.904417178	92.57506592
0.877627119	66.7964452
0.917710438	93.17180101
0.891889169	85.52482517
0.914985755	86.83021952
0.899066339	82.81076686
0.903515152	84.29372624
0.88971246	91.10329287
0.932810458	128.5213216
0.890298851	81.19481501
0.925503356	84.96577211
0.890705882	96.71222076
0.922253521	123.1829228
0.930614251	103.4651379
0.899609756	77.96146119
0.905972222	89.77516398
0.897169811	90.20440935
0.911680912	72.97297297
0.902596154	79.3480298
0.893037975	76.4186099
0.929700272	96.53420398
0.92208589	99.62291972
0.904608501	83.54946159
0.879345794	74.54986402
0.891675676	76.13347006
0.909701897	81.58502894
0.907898383	86.41937293
0.924307692	123.1976175
0.898253521	83.22038036
0.885548387	76.00072041
0.918561151	88.2
0.919277108	85.11466822
0.880484848	63.66428027
0.925212766	94.45102916
0.869358974	62.74261736
0.897320574	88.4
0.914391534	103.295359
0.898742138	86.6766055
0.899826087	79.76427266
0.897724551	84.93367347
0.926057143	124.6666667
0.90242623	84.08005519
0.869540636	74.09245152
0.914848485	109.4692698
0.910568182	102.0370952
0.907865169	70.13881748
0.910235294	96.15216583
0.915053763	76.56
0.889971347	74.30937435
0.884523282	73.10817321
0.905164835	80.70811572
0.902417582	80.70395719
0.898745875	64.08145161
0.910056497	96.09701917
0.918827839	82.82102708
0.89313253	80.87043155
0.908888889	114
0.903310345	90.15928563
0.913367347	98.94163424
0.906021053	106.0398447
0.874010152	83.6
0.910340557	77.11778185
0.917671958	108.4969852
0.905116279	87.39403411
0.928062827	116.1874557
0.885473684	81.29826404
0.895429975	80.51041452
0.924678899	115
0.880736196	74.86592618
0.888433048	80.97557259
0.90877551	96.8163566
0.860693642	51.0617236
0.852938005	64.57697201
0.886266319	67.83333333
0.921212121	90.21633492
0.904512535	75.03911944
0.893186813	88.49302283
0.905159011	83.86732316
0.893101449	79.12491545
0.890152284	78.94521158
0.897128463	112.640387
0.912419825	123.4820031
0.890558376	78.7954023
0.921780822	108.1207646
0.808888889	43.96911306
0.916213592	78.34766202
0.92802589	77.46666478
0.895833333	78.96206897
0.873038348	66.33412749
0.912	82.09809254
0.889558442	91.85451784
0.898891821	75.68045403
0.89667426	85.75565217
0.923930636	92.5
0.908788599	85.96245734
0.864933687	59.55935142
0.902802548	82.976147
0.891859838	79
0.908711656	88.14542079
0.907204611	67.34890318
0.888021978	69.61835556
0.913557692	66.31258781
0.901727019	77.31800691
0.876804124	66.24565877
0.873121693	74.11084906
0.922507123	97.43573185
0.906900585	91.5
0.931401869	101.4900739
0.898762215	96.31576131
0.902307692	97.14710481
0.879868852	70.10903909
0.904843305	113.8029316
0.91346049	103.6903237
0.896629213	76
0.88448	65.29284406
0.899399538	71.65741569
0.905136612	86.29020066
0.901724138	65.80558388
0.877275204	62.74086758
0.88754386	66.77918005
0.823448276	48.01630435
0.904390244	75.79288826
0.909723757	109.5841932
0.885835095	80.88815736
0.915578406	109.4281618
0.914777778	77.79178722
0.885364706	82.03875302
0.870282486	63.76243189
0.894601227	75.19391869
0.911792453	116.2858435
0.933111111	109.2384096
0.911919192	88.95866107
0.911770833	94.02671973
0.89875	92.43957503
0.912457912	110.2507321
0.891111111	83.20022624
0.889937107	68.66511628
0.905964912	81.68064012
0.891565217	74.56566608
0.913038961	104.4937064
0.908529412	80.041943
0.917444444	103.1044261
0.902978723	97.44236315
0.908053691	77.47822823
0.893953488	99.56296526
0.895979112	76.54425163
0.903510638	67.19129878
0.928450704	139.2386932
0.927384615	89.98549726
0.876186047	70.26190476
0.901861575	84.01318397
0.897350649	82.46577211
0.906055046	81.42430796
0.904855491	87.57978723
0.866226415	67.05845182
0.881166181	77.73957538
0.92	86.4657796
0.896175549	78.33046839
0.919274924	81.28783632
0.897109827	72.65942029
0.867738095	62.04545455
0.89115727	92.3674124
0.908266667	111.9336931
0.893052632	70.77414697
0.89374613	87.73018025
0.885698324	80.19769866
0.906428571	98.23805847
0.905270758	77.73538067
0.910927835	97.62875612
0.899136213	91.5499378
0.915966387	109.7071251
0.892733119	62.87807606
0.898960245	70.2
0.895132275	83.88236052
0.88845953	70.50671743
0.900900901	119
0.892828283	72.96208814
0.862163588	77.23001388
0.880703812	56.40756765
0.898770227	73.8817325
0.907030303	85.93329466
0.893069307	88.80078766
0.91173913	103.2543552
0.933917526	88.25874277
0.886826923	67.66724298
0.890218978	82.75835734
0.909004739	108.9977558
0.918508475	85.67832442
0.926577181	102.074442
0.92	127.6341936
0.909060773	80.79103734
0.888625793	85.95990124
0.894892601	77.96081264
0.913498623	105.4272598
0.887213115	76.16901408
0.907665706	91.26552497
0.909972452	96.75
0.881168539	92.59123711
0.854419753	58.38255397
0.876783217	67.32323232
0.914803625	83.68524247
0.860932642	56.38809997
0.882929936	64.71475766
0.896785714	76.66012123
0.887492447	74.1712752
0.913225806	101.0074963
0.910813953	89.84601487
0.915942029	112.971078
0.934105263	109.0774546
0.929038961	101.7101739
0.885017422	59.12079208
0.91592068	73.91523124
0.916241611	90.35111909
0.918783784	90.4534071
0.899649123	82.12427457
0.906539683	87.79832065
0.875029126	66.2565571
0.877948718	64.87603306
0.894582485	83.1710091
0.921788235	84.69538946
0.904592593	81.45202703
0.878794521	68.21313411
0.883783784	73.10344828
0.895549598	77.59545455
0.92232687	77.46879756
0.887494145	71.21883754
0.890789474	75.91691395
0.915380835	94.11883613
0.894948665	89.48702089
0.916045198	89.88574219
0.900705882	78.24828482
0.923259259	115.360718
0.908767908	86.04984557
0.916814988	93.34006933
0.91026178	104.6163823
0.915746835	114.0505783
0.88097035	76.12220678
0.916449704	93.10577677
0.904363636	96.1790641
0.87146789	64.41883293
0.900333333	79.12727273
0.928668731	104.4377785
0.897617729	101.4556125
0.901685393	80.74659817
0.860974212	54.21037752
0.883290488	59.4239066
0.860111111	55.37660155
0.902254902	101.8914027
0.900574413	78.76853448
0.88960452	72.72182741
0.90374269	75.11618736
0.888873239	69.30361746
0.870050251	57.05496861
0.889638554	84.09046778
0.934661922	97.0788207
0.914305556	79.71788984
0.868405797	65.81248767
0.889483283	82.63613232
0.884216867	67.42150901
0.906040268	80.98493976
0.932847682	90.67615444
0.906966292	91.10262646
0.878694362	52.80557172
0.938580645	96.15111509
0.894716981	77.36564052
0.946318538	110.9722762
0.889751244	71.76857593
0.882360656	80.88462815
0.872332268	72.1851542
0.919866221	87.87272797
0.891698113	77.79111525
0.892121212	72.76903519
0.902394822	85.27043755
0.913676976	82.87743116
0.884984424	81.37160633
0.894495913	77.0699422
0.878670695	73.26370679
0.902929293	76.2716029
0.910415335	89.76716229
0.890993377	79.46656687
0.886501767	87.37263691
0.909752066	84.56352683
0.939096774	84.16269841
0.914098361	92.75731343
0.855031847	52.03691717
0.916116505	66.6
0.893372093	61.08304116
0.897354497	76.22698962
0.937216828	92.46236081
0.903911846	82.7904112
0.915927273	76.40318734
0.89732899	85.17029949
0.92840678	115.1370963
0.8948	65.00526316
0.898635015	76.79307551
0.890418006	101.7319098
0.920839895	94.0359593
0.912684825	70.52088689
0.921151079	82.29460291
0.912330383	72.88139535
0.889583333	65.29047745
0.903343109	83.57054455
0.881565836	58.56972112
0.912506887	104.6266604
0.906873065	84.80318671
0.90651341	72.08908465
0.913676471	84.90612769
0.879507692	66.88356546
0.920512821	112
0.878218623	48.56352783
0.925371025	102.3333333
0.904225352	82.92569384
0.869774436	63.35613702
0.898310627	73.13935844
0.906145251	71.79225513
0.915075075	96.17564498
0.898162162	75.56116968
0.893157895	71.54773309
0.933255132	91.25
0.92606414	92.0498366
0.885355191	65.44827586
0.904473684	83.53306953
0.896977492	81.39747191
0.902385321	60.26860465
0.827409471	43.15879152
0.884945455	71.02855812
0.924590164	103.4638009
0.913513514	81.7200522
0.903314286	88.07404828
0.912369231	84.96359339
0.893816156	73.09679292
0.914526316	77.92796209
0.898927445	80.71542553
0.92802589	101.0552269
0.920427807	97.64088191
0.935319149	91.54525038
0.848311688	45.41547417
0.914285714	92.53461732
0.926428571	119.3610044
0.877372263	62.81960684
0.904	78.5
0.906987952	92.04511356
0.901744186	92.33740831
0.882639594	66.74440716
0.922191781	89.36945833
0.890544413	63.22881072
0.89216	63.36016583
0.857754569	53.89934518
0.896286645	79.10783451
0.882697674	64.85714286
0.906947368	69.69038187
0.876990291	68.59342302
0.872907801	70.31316512
0.909042553	81.27543389
0.912186589	96.94202116
0.855428571	64.35156106
0.890338462	83.24525704
0.92	90.57291298
0.912479564	83.50898101
0.931282051	102.8963946
0.90226087	83.08119877
0.902163588	102.4276553
0.869442379	73.25
0.907007673	86.41738824
0.904269663	68.01782779
0.931104478	97.6708649
0.893489736	65.67618271
0.901241379	80.3045977
0.902345679	80.01738313
0.896617211	78.68988764
0.872852234	63.75940635
0.899618529	67.26208207
0.890517241	64
0.906018237	89.0628838
0.883853821	62.23011364
0.918032787	88.75706547
0.926206897	95.35468565
0.88641115	90.07102074
0.894029851	75.55743243
0.89443299	66.52240497
0.92097561	81.37980367
0.922066869	92.01713549
0.918023256	87.30612245
0.915974843	110.4640199
0.905477707	84.5
0.900978261	86.11095586
0.936111111	100.3315171
0.902894737	81.52941176
0.896170213	61.29989471
0.906809651	83.7345079
0.89292517	87.51747875
0.92540146	88.60017386
0.888328767	68.24561404
0.886185567	73.15557478
0.903037249	93.25
0.907525424	84.38964605
0.909693252	72.92002245
0.906507463	69.57378263
0.936666667	94.30608152
0.894256055	73.85393258
0.908208092	85.07226981
0.870387597	66.07161089
0.921122449	92.92253521
0.884679666	85.62798021
0.916555556	79.96814864
0.918181818	89.55
0.894097421	92.0217334
0.900392157	83.93197088
0.926514286	90.13184438
0.899625468	72.75
0.881394102	59.27360333
0.867607843	56.82451697
0.87871345	59.75611746
0.915945946	88.76207285
0.909208633	100.6666667
0.900296736	82.59830285
0.909102167	67.01238532
0.861118012	62.49841416
0.946431095	112.0708716
0.92013289	73.95327416
0.888783784	77.62129539
0.906898955	88.37082661
0.90974026	95.8273608
0.90890411	72.98202339
0.916170213	85.79783394
0.928093842	83.24888227
0.880653595	66
0.904858044	92.09149578
0.88208589	73.63604701
0.921066667	75.28894817
0.906064516	83.5
0.909731343	83.4825419
0.911578947	85.26321503
0.893197279	80.2126494
0.927088608	109.6247818
0.917460317	93.24397809
0.889895833	74.8
0.9025	99.09752547
0.915542522	91.25
0.908072289	83.03125888
0.912164948	78.82828032
0.910326797	88.84615385
0.90179402	85.84933313
0.873647059	68.68003121
0.916870748	82.55769231
0.919319728	92.04278194
0.867712418	58.20833333
0.905255973	79.25
0.908774194	90.31947892
0.891620795	70.2
0.864046921	52.14285714
0.912204473	78.62796306
0.892571429	65.16637324
0.888315412	66.55940965
0.907138264	91.8644619
0.88231405	62.12867647
0.895401662	77
0.871738035	64.33887043
0.903649635	76.67109421
0.935709091	106.374362
0.915454545	103.6889449
0.909265537	85.38970095
0.870258303	67.8426305
0.921300813	77.1
0.914858934	98.70627731
0.903975535	76.27803927
0.873939394	57.72791254
0.930381679	81.72799922
0.890821256	72.42034739
0.898574939	73.98200729
0.92	92.6509434
0.910438596	69.88747358
0.893333333	73.2552788
0.86621118	63.43333333
0.91477707	77.50496689
0.898681319	78.70973498
0.923421829	80.30425127
0.882738386	68.68371943
0.908818898	92.86482633
0.906318841	69.39670232
0.912397661	84.07482912
0.881029412	55.5
0.884201681	66.96428571
0.872891566	65.64906445
0.890716981	84.83595127
0.91697561	98.37415158
0.907974684	94.226942
0.909333333	88.5
0.887645429	72.10969977
0.893937282	68.76765301
0.916612378	85.17806742
0.888369231	77.22889493
0.904885993	82.75
0.929484536	84.69750395
0.899820896	88.1548673
0.907362319	83.56940198
0.875597484	54.78804841
0.873503185	57.27222222
0.918315789	85.95653907
0.884619718	84.17808635
0.919575597	101.8549625
0.906666667	72.80662845
0.897360179	90.44701195
0.899624665	90.65653482
0.907864078	88.91098592
0.847208791	60.9837963
0.88	78.954264
0.912458234	86.24219134
0.905251989	90.66573833
0.901046832	66.31445783
0.93042654	99.26182037
0.912607595	88.58128051
0.929841986	122.8716524
0.90694362	79.00717762
0.886394984	68.92980769
0.854555874	61.82679159
0.875504587	67.92689043
0.904444444	88.77713836
0.897289003	78.89108911
0.917923875	104.3333333
0.920394089	91.91566999
0.929897959	113.2227074
0.898773946	78.71119593
0.885893417	100.4758604
0.89817284	85.8
0.925561497	92.74826933
0.90318408	85.54301641
0.867792916	68.56017089
0.897237569	92.79029757
0.887182045	91.57194369
0.914	102.8069799
0.910990099	97.22676122
0.880818414	77.72637292
0.89883959	85.96281681
0.895913978	80.75584368
0.898343195	82.39270833
0.87646778	71.89756289
0.906906907	80.43043133
0.909762533	85.35856191
0.89606469	67.87643678
0.899317073	75.53326863
0.897412935	108.1593484
0.914910941	97.42553229
0.896234719	89.86564246
0.908586667	101.3345524
0.907980296	82.29494615
0.889667674	74.72149195
0.912611465	144.3610952
0.91987988	91.48573385
0.907586207	109.3881997
0.901082353	89.09950533
0.906830769	92.89257553
0.871032448	65.58177613
0.908677494	97.03632673
0.910180879	107.1981147
0.911677852	88.16153846
0.904123711	67.04410838
0.875690867	73.80218714
0.918217822	68.4946494
0.81698324	45.88773971
0.912037471	90.2
0.903636364	76.09647887
0.906882217	95.63380832
0.923031785	97.56700937
0.920229885	88.8032491
0.92	108.8536585
0.902777778	88.77030407
0.895779817	81.68111842
0.896759259	80.92036474
0.91804878	105.6934157
0.94	92.44007565
0.901662198	85.05250471
0.887272727	65.66184416
0.901117318	81.67149001
0.890901468	86.21956428
0.86394015	81.875
0.899425837	86.2243825
0.886172107	67.03465819
0.885752809	76.57272974
0.889296636	95.67264546
0.905676393	95.72608303
0.90244898	76.51576577
0.896657224	78.62071387
0.891733333	75.55531915
0.898636364	93.53857678
0.9101566	124.5086004
0.888787346	88.06278684
0.91026087	87.73651899
0.854535519	58.61358063
0.894517766	72.99176849
0.9251	88.89475872
0.891168831	88.31864169
0.906437346	76.99822294
0.926336634	110.7768967
0.899553571	96.14410301
0.908542714	89.36377898
0.87131524	77.22691925
0.91432	79.41967734
0.912079208	92.5446295
0.877820163	60.22135739
0.895520833	75.225
0.917737789	112.5027157
0.914416667	88.24368793
0.886267281	71.81923911
0.86328841	65.83333333
0.924065934	101.64094
0.916289855	93.14759887
0.911940299	79.9609325
0.896538462	81.98974359
0.898200514	92.925
0.91423341	85.92941958
0.932990654	154.3147485
0.9121174	88.77319363
0.899259259	108.7139301
0.883468835	66.53350456
0.909624573	99.0625
0.905014409	84.40917266
0.882802548	82.5
0.888878505	66.3570239
0.920990712	92.45167437
0.905093834	74.08464108
0.899647059	92.97116413
0.862637363	71.3729066
0.870442478	68.07330811
0.8875	77.6516129
0.851573034	59.375
0.885376344	82.2687822
0.897821782	90.0363235
0.911981567	76.33333333
0.901449275	80.66993809
0.88981982	69.92827869
0.861030928	59.05870841
0.878443936	81.87944081
0.918370672	93.71408342
0.899377778	88.93279633
0.89607565	70.33418056
0.87505423	63.94140058
0.887979003	82.32954545
0.905344353	79.3897747
0.899323671	84.00983607
0.899194631	64.28282458
0.919575372	86.25929533
0.860397351	51.4846174
0.911044776	94.74467487
0.904458078	69.39292382
0.890120482	81.45274833
0.859431818	59.14448441
0.92372549	76.55826499
0.908746518	63.66235119
0.896538462	78.55958549
0.890140845	68.6021813
0.918375635	98.84799714
0.886263736	64.3272791
0.88836983	68.67737422
0.90091954	72.4625
0.879111111	78.73655613
0.906910755	87.5277027
0.942637363	115.463712
0.92448	95.22276649
0.870147783	67.43002308
0.901007194	76.06577698
0.898552036	76.77950791
0.868229426	63.70679065
0.905092593	84.90329082
0.886240409	60.98161888
0.903746959	89.46989232
0.886136986	84.41425621
0.890392749	78.30111607
0.912705882	79.47745273
0.902366589	86.00856668
0.904956268	74.97917148
0.927361419	101.2293239
0.840349854	55.9780915
0.884722222	95.55716639
0.910909091	95.12882096
0.905486726	85.44918224
0.892261307	72.72094632
0.892142857	64.68519724
0.911061453	81.41102662
0.904680851	85.49669783
0.870384615	69.36820029
0.902023529	78.61516653
0.893546911	62.9263958
0.878905473	77.42956798
0.909083156	82.90468334
0.882769231	66.60338115
0.90767507	95.82379518
0.900636943	81.78470437
0.898719212	67.54789272
0.904431138	85.71617813
0.896733781	88.56984615
0.941657459	105.2850847
0.899570406	80.56045565
0.911955923	91.89307229
0.891865443	66.54375
0.916756757	87.02320359
0.904761905	78.19040248
0.908894349	107.75
0.872111111	57.08455754
0.902186667	88.42071466
0.896759259	79.7660281
0.859952038	76.5759175
0.840453258	44.75928715
0.901624365	83.92403101
0.920543478	83.79114219
0.886734694	79.75835486
0.893590361	81.59223059
0.900095694	76.38672771
0.860898345	54.05330595
0.911472527	84.66628996
0.911191011	94.38426943
0.924774775	100.4405076
0.926616541	113.6279596
0.902004662	73.56211499
0.904948454	82.99217719
0.921585082	80.99806404
0.920893855	103.6424063
0.888067227	81.54994225
0.893875	77.46458866
0.922244898	95.89558285
0.887578947	74.31508767
0.890512249	72.51969626
0.894597156	87.03495146
0.910769231	77.26799486
0.904070022	80.80336943
0.871122195	62.31515067
0.906125	89.91449496
0.89111639	68.96828612
0.922580645	75.89679271
0.890334928	68.4047619
0.885187032	71.08187135
0.907573696	84.88296903
0.861727273	52.08397283
0.902116631	72.82738136
0.889658537	72.56666667
0.868119891	71.90775395
0.908136483	87.23084964
0.925777778	90.52202166
0.920898876	86.53165836
0.897109145	100.0878246
0.884216867	73.72690368
0.914635569	100.2012875
0.863034056	62.19298604
0.885535248	75.6418024
0.875351351	63.90522175
0.906116505	82.31940299
0.90606383	80.38461538
0.897232376	74.96012658
0.875982143	54.00198412
0.887247059	69.8787959
0.851241218	53.78257135
0.863652968	71.08573249
0.899031339	75.30631986
0.90039604	65.5275587
0.917402597	67.22647716
0.881548387	63.21350349
0.877226667	69.80405041
0.827474747	45.59583907
0.904461153	84.6
0.886893204	81.00866966
0.895609756	85.24137453
0.850573248	50.43962135
0.88603352	67.09049059
0.903106267	71.91884164
0.89062069	61.76710526
0.875606936	69.72499006
0.924083527	86.14943724
0.851128609	49.16198298
0.891896208	64.7343241
0.826083333	48.10909091
0.864529262	55.40843423
0.887952286	87.18786657
0.871392405	62.67251131
0.894977169	79.54227159
0.913861386	107
0.914175824	74.88671329
0.824714829	49.21156249
0.909882353	104.9203475
0.876565097	68.48646082
0.914822335	77.5923974
0.916898608	88.02427536
0.910825688	71.3953062
0.899318885	74.92014282
0.879225182	67.70286988
0.900287081	87.4516285
0.899447005	94.42231238
0.89034965	76.02068966
0.863448276	48.24343093
0.85615894	47.95830325
0.91808656	102.4454023
0.905833333	77.07654695
0.904630072	72.50920612
0.864545455	53.14333794
0.900608519	81.60650033
0.878798799	57.90230784
0.915971897	94.37932898
0.893048128	104.3633814
0.905625	65.07765876
0.904439359	65.85714286
0.908208617	64.15804874
0.870616114	60.47017748
0.869440716	59.69197628
0.888111888	80.22473573
0.847394209	46.64305556
0.924935733	93.10077377
0.862240664	53.01964573
0.902325581	73.73728944
0.892864865	69.39859328
0.924132554	109.9752609
0.917845433	81.44703947
0.875812918	71.1831923
0.906885246	75.56013169
0.91350348	76.70788184
0.917281553	87.2
0.820390456	47.70230263
0.84582996	51.18842659
0.930079365	109.0117848
0.873381295	54.1298084
0.787308782	40.16222405
0.926868687	93.81030141
0.902392344	68.55273141
0.9047343	80.48385312
0.883800475	68.19960672
0.883381443	71.23153111
0.860589391	53.3
0.886381323	65.04792488
0.907571802	70.79519259
0.869131403	67.71982849
0.932021277	109.8885087
0.886481013	66.1133351
0.891101322	58.4732906
0.867284211	68.05865615
0.855863747	52.43192539
0.9056621	77.1673913
0.883235294	64.55191993
0.812207792	36.76456311
0.874166667	61.40653038
0.914797441	86.6485284
0.885359801	66.45501168
0.944570025	96.98152765
0.919012346	82.28360656
0.870947776	66.77051747
0.853416667	53.47292419
0.874157303	56.9277849
0.918659218	91.84092291
0.916203091	83.51864557
0.866519824	70.48326235
0.916084656	102.1984172
0.918303571	74.58375699
0.914841629	83.44125995
0.875810811	64
0.885775862	64.07926166
0.903419689	82
0.914472362	86.1737303
0.874708995	65.84131206
0.922701299	88.72041684
0.892952381	86.18696953
0.918623853	86.06103286
0.894555556	76.8
0.925307443	96.19576183
0.880932203	62.33903648
0.895296367	73.69730304
0.89313783	76.11335004
0.911421189	84.31317158
0.868358209	58.51475031
0.932061856	97.17420814
0.896909091	82.83742928
0.918743455	77.575
0.894316703	72.52819543
0.8969437	93.77504413
0.904052288	71.35560537
0.873884298	67.52681331
0.886801619	62.04519395
0.873944954	56.66907514
0.904195122	90.49060942
0.879807229	67.94047619
0.883870968	57.63857466
0.920932401	102.723444
0.872075472	53.17998698
0.88937799	62.41877098
0.870839695	56.85825486
0.892269327	70.69924229
0.896437247	74.59027445
0.88933687	74.98483217
0.910023529	80.19353591
0.888836105	76.49938023
0.886351351	67.47270339
0.940058309	82.48656749
0.903919598	72.10696574
0.902521008	57.92348652
0.883333333	79.00699301
0.913481481	85.8
0.872531969	73.39222148
0.887809524	78.14083182
0.911654676	95.02221952
0.857016575	69.65118201
0.891977401	68.1843802
0.859564356	56.98958862
0.911720698	94.05527784
0.913712737	79.12516704
0.872727273	58.01204819
0.899158317	76.81554394
0.875870968	67.7631038
0.895843521	78.07872803
0.888888889	67.44133065
0.904333333	89.83950532
0.892844037	77.60162602
0.929633508	96.40461847
0.897735849	71.11787072
0.877789474	76.89796126
0.871950207	57.54601416
0.912528736	77.75209838
0.905994695	75.58801878
0.909437229	84.87969185
0.897761468	80.99963868
0.927010309	98.35198556
0.918440367	110.3001453
0.923046683	80.33912134
0.892294737	78.7429078
0.911511628	81.49415409
0.915046729	90.4718601
0.906493506	84.19211026
0.923697479	96.95121951
0.896058394	80.56736117
0.878169935	74.1790479
0.894350515	66.64264094
0.890698795	60.83436108
0.873267327	61.31537202
0.901485149	87.12332762
0.900616246	86.06739699
0.911523179	89.7339464
0.919389978	90.18849558
0.901002387	88.6
0.890128205	59.81233859
0.910776256	99.79293433
0.875151515	62.00644309
0.867906977	82.86495556
0.827368421	48.70218496
0.816875	40.68436717
0.863412073	51.97540397
0.862740286	60.16988025
0.888421053	76.49746652
0.825382436	38.14314794
0.878408488	77.94719101
0.899243697	92.56756757
0.906666667	77.62910128
0.875060241	64.24141633
0.878659218	82.42471214
0.864974093	59.89705664
0.908868502	81.20326913
0.855514019	58.54404742
0.85197861	74.79323671
0.8714377	66.59739047
0.904444444	66.40509449
0.890882353	72
0.837929412	45.62583664
0.852262774	54.375
0.870650602	53.33356742
0.834642032	49.20633368
0.834206128	48.64466767
0.884463519	84.37117152
0.861283422	59.12438214
0.88	74.63110648
0.842678571	52.45412769
0.883946667	87.77668776
0.899012987	68.16666667
0.860146699	56.12962963
0.86636971	64.62156993
0.895777262	70.43209877
0.835895372	52.29739918
0.867717842	51.96078431
0.866469136	69.66478439
0.88728972	76.45445999
0.92342246	88.32661203
0.88966581	78.31280277
0.915609756	91.38867555
0.875335277	78.21425856
0.863535354	60.03405221
0.925888325	104.5
0.892440191	71.03946743
0.865635359	75.93026316
0.862043796	59.75561358
0.854569536	59.25068324
0.877264151	64
0.898666667	76.81861312
0.88798005	75.48429641
0.905625	95.05807623
0.888345324	81.01097561
0.888961303	74.56108134
0.882569832	74.3511923
0.83941691	52.42857143
0.80285192	43.7814294
0.873058824	50.37770383
0.86974359	68.32311639
0.829176471	45.64201653
0.870564103	64.67954126
0.888757396	69.73823529
0.902903226	88.945998
0.840747664	48.18680897
0.871632184	62.37763777
0.906666667	76.40250403
0.869193246	68.85459549
0.858770227	59.12825485
0.877915633	64.08202533
0.896575682	77.7885918
0.898272981	65.79043375
0.883770115	71.70223163
0.875795455	71.26239773
0.814172494	44.43084192
0.849014085	52.16780384
0.861135802	49.22770817
0.900458015	93.51567006
0.881923077	77.76213282
0.847876923	54.56724422
0.89060241	65.62088312
0.879049881	52.53472222
0.838811881	45.12752329
0.831367781	46.17677075
0.894	74.79777474
0.799516908	39.12496835
0.860244499	53.4120785
0.875662651	70.41503143
0.838197425	49.59282108
0.852641975	55.85711514
0.898536585	62.66666667
0.83396648	38.71169502
0.874037267	59.06675175
0.879634703	54.26421523
0.865384615	61.00204082
0.897925311	74.04833166
0.889428571	57.54385965
0.921081081	60.54908009
0.79754386	40.76113832
0.89734767	59.46403903
0.944615385	82.28350515
0.899401993	68.75101931
0.857142857	56.60472466
0.7536	27.57814148
0.868382353	58.22631579
0.919004975	69.33047368
0.885783133	69.90015768
0.874013605	60.85706784
0.876725979	57.0492228
0.899469027	78.82004622
0.853544974	52.87843085
0.824313725	45.85222787
0.902857143	83.22018349
0.908860759	55.7583603
0.879148936	65.47236308
0.877380952	58.57627119
0.870673575	65.21391076
0.897391304	72.48622675
0.867594937	66.71293529
0.857936508	70.36141634
0.879849624	55.19354839
0.86742515	62.65809118
0.836350877	53.9106383
0.847573964	52.60672565
0.893684211	100
0.88647619	47.11495996
0.908235294	76.86424041
0.893645485	71.59906332
0.898446602	82.46090563
0.898416422	92.99410644
0.886515837	62.59512257
0.856774194	56.62065343
0.919390863	73.66666667
0.847927928	38.2794599
0.847816092	52.6358875
0.868793103	58.31549029
0.932380952	75.61015733
0.825786802	43.35648855
0.881967213	69.19153366
0.926694561	81.59220251
0.864382022	72.77966102
0.900578035	63.74390968
0.898878505	67.66575278
0.912307692	53.824839
0.86552381	57.48913043
0.86122449	46.84308511
0.89034965	65.12711003
0.859189189	60.42982755
0.833333333	48.99574209
0.899602649	71.79856482
0.895545024	63.57286021
0.856096096	59.69193548
0.861886792	47.86707865
0.91292517	80.95212766
0.867692308	56.54804701
0.871414634	61.86041058
0.876633663	56.85752422
0.908377358	72.40170604
0.86	57.53535354
0.865581395	51.10229427
0.864888889	53.0822069
0.859194139	55.47397366
0.816433121	40.67667611
0.922592593	96.81839604
0.893108108	67.99409605
0.854222222	45.5
0.916404494	64.85784314
0.887966102	71.47606529
0.859368421	59.99775689
0.872436364	56.62649212
0.945846154	72.9096848
0.946845638	90.72484435
0.865365854	52.13910235
0.885714286	57.4276586
0.851510791	38.44513575
0.908292683	85.96074445
0.89906383	62.50796399
0.902344828	73.41580311
0.886417112	59.79512104
0.887111111	76.57921185
0.886567164	80.9067111
0.832661499	43.80627546
0.902200489	97.66799923
0.867730496	67.61553572
0.851415313	56.875
0.890326087	81.03408633
0.925748503	93.00662947
0.867830986	59.54765944
0.861	61.85801802
0.854474328	57.99107143
0.859542857	51.08860728
0.883931624	77.2764977
0.928676056	89.9934739
0.837378917	43.63208297
0.905915493	89.00416667
0.888181818	65
0.886160714	73.26493464
0.88372093	85.4353918
0.913454545	86.43494823
0.877111913	66.55053285
0.829908815	43.12713033
0.841647059	42.6825123
0.89037037	80.4
0.873967517	64.82958903
0.842292264	57.88124367
0.909535452	98.47926046
0.891509972	70.05277045
0.867466667	57.43325838
0.869009901	67.53900709
0.789158879	26.76268948
0.863225806	57.97053776
0.886521739	80.7215939
0.870683544	61.80454391
0.902044888	69.93987555
0.896335541	70.52498694
0.867539503	56.32259464
0.826700767	47.0457958
0.886037736	75.43501805
0.919265092	93.70090016
0.89025641	70.28571429
0.882588235	73.26738163
0.880263736	62.61522401
0.900467091	78.18186144
0.89248	65.11639421
0.891156463	75.91965742
0.931268657	112
0.863645833	59.6427922
0.848088889	50.41583321
0.879136691	65.70498615
0.882393162	66.94559765
0.833861893	44.29085256
0.811386861	52.14047278
0.842523364	45.90650377
0.887520436	81.12254237
0.866630435	67.31530876
0.836049383	48.84573263
0.845347594	46.12584286
0.88997555	64.85910877
0.797974684	39.07254706
0.898760108	66.43181818
0.866138614	67.28558192
0.887892377	74.70679012
0.901733333	85.01619455
0.89412731	74.24172241
0.892495379	70.19496869
0.877754011	52.50215121
0.887013699	75.42804878
0.869821883	57.78571429
0.885655527	78.83773141
0.881049563	77.9875
0.857587131	56.71428571
0.886112601	70.24528026
0.891213873	64.10753876
0.886857143	69.26381579
0.857313433	54.57606112
0.88956044	78.08755114
0.90298103	80.00407795
0.869428571	57.14224599
0.900620525	73.83701763
0.895329949	86.52094769
0.881382716	61.98346435
0.853535354	53.9021691
0.860877598	53.69821402
0.854418605	59.79595223
0.904505263	85.73886201
0.90271028	85.37777778
0.896101695	83.91446541
0.866263736	60.54406249
0.832408759	48.72539467
0.8659375	62.28371437
0.905511111	67.20703215
0.919489982	89.96481029
0.911355932	77.47941048
0.899824047	94.26204004
0.914331337	75
0.902493639	69.5
0.889954751	86.12437137
0.890081967	75.89008378
0.879495798	63.30303445
0.907096774	71.16666667
0.909848156	80.83333333
0.906060606	85.30576383
0.904322034	76.20319303
0.894854369	80.68037383
0.901967213	80.78880086
0.909389474	75.10599928
0.904609053	79.42605714
0.87087886	58.40034052
0.910208333	83.35629139
0.917255717	90.28249943
0.884569138	84.14843029
0.89394402	69.85189873
0.916186047	90.8
0.890494624	65.92784889
0.903809524	82.72233677
0.925567452	88.73449253
0.9117	87.32983998
0.919187817	85.13801506
0.918977853	83.34036309
0.930747922	122.3919753
0.8551	59.4203969
0.893507625	77.26399384
0.903432494	87.81787072
0.902406312	73.42173458
0.916155419	98.30894688
0.91253012	91.08598266
0.900887949	68.34480667
0.90832618	81.66666667
0.884255319	73.23518312
0.91097561	110.538268
0.855640449	56.45847039
0.916044776	97.43119536
0.905065502	79.90779341
0.922	100.4919354
0.898083333	84.93259932
0.89563981	82.27120719
0.88472	69.05213031
0.881620626	65.37316068
0.898230088	75.26912568
0.881498829	66.6396802
0.868673267	66.125
0.835555556	53.99920119
0.913333333	76.93373494
0.923606557	97.85028665
0.929731801	85.35203575
0.914124748	108.3031542
0.917083333	88.94496215
0.853899204	54.30952381
0.891484185	88.69808381
0.861690962	53.91239892
0.913436807	88.6155914
0.894333333	77.48048094
0.900239808	74.28018677
0.887387387	85.76761806
0.89957265	78.4085494
0.899814815	81.70752928
0.89228145	91.21730449
0.901002387	80.44813005
0.898337802	73.61493625
0.89408867	67.1438251
0.889321267	66.57142857
0.90271028	78.05815603
0.846599598	48.02135546
0.905995423	88.42131148
0.876545961	68.48268657
0.888527132	71.32910396
0.908558952	84.15798914
0.922918455	109.0849085
0.889973753	73.01162791
0.911018277	88.23652922
0.886650367	77.25967531
0.876363636	69.14811031
0.861345291	82.71858018
0.897207207	76.50491179
0.886170213	74.60674157
0.886632653	71.89616253
0.862331839	63.19054214
0.900408163	82.94711477
0.886907631	91.21773096
0.895162791	72.18613922
0.887792208	97.2
0.860071174	60.43703098
0.876095238	83.34561798
0.867212276	59.28571429
0.91575	97.44
0.880607595	64.21702351
0.893799127	72.08578933
0.880163934	67.27968709
0.87184953	89.28414911
0.884517906	57.36542768
0.904444444	82.73493976
0.901587302	80.4
0.909248292	81.3795187
0.888854369	70.40936878
0.895158924	66.68563295
0.871602709	69.22008233
0.910838446	88.49089184
0.879206799	65.10602837
0.893706294	77.75794393
0.906086957	77.13953504
0.904888889	83.80466348
0.885183374	66.23521642
0.883660131	83.41170213
0.901938326	76.85192202
0.885959596	60
0.903033175	86.02938389
0.885514403	66.21764773
0.867277108	60.54600441
0.898373626	90.72749936
0.9057	91.57202385
0.882707424	74.95315396
0.907956989	88.75512295
0.898924731	91.93591074
0.883295195	73.82262278
0.914439462	112.7508464
0.888952381	66.16891453
0.888251121	70.09432639
0.893183099	77.56333673
0.887244701	71.34145704
0.883014257	69.81956543
0.908571429	79.19701151
0.921946903	93.63421053
0.909446494	87.59931206
0.889552239	75.33306971
0.858752887	67.23616939
0.888654971	69.68606666
0.823478261	45.51909511
0.893233831	82.0018018
0.871311475	68.7862867
0.906183369	85.85618932
0.90847619	75.11233123
0.888830022	64.15678517
0.86861244	63.63360474
0.909692833	82.96303284
0.900634249	91.30566692
0.879416058	63.82239382
0.864621514	67.71190672
0.894023529	79.57360478
0.870813397	64.50640877
0.881136364	67.52564103
0.884761905	69.82553422
0.850247934	60.59901696
0.8765762	76.74841913
0.912952381	75.74209657
0.909206349	76.76996986
0.901388175	77.75542522
0.909483146	78.16666667
0.881477573	75.03842887
0.848660714	51.47097834
0.883718821	80.85946716
0.922169197	77.99409972
0.857174515	59.75300939
0.88952381	73.25112372
0.908548708	88.40449452
0.909763033	79.04715447
0.865052632	60.35231989
0.908658228	77.18565417
0.89924812	86.0915335
0.923076923	95.17804703
0.892545455	73.47255986
0.895966736	71.85735775
0.920422833	103.8206187
0.871957105	64.1143507
0.822222222	44.20253165
0.850820399	52.56551555

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

